Random Forests as a viable method to select and discover high redshift quasars

We present a method of selecting quasars up to redshift $\approx$ 6 with random forests, a supervised machine learning method, applied to Pan-STARRS1 and WISE data. We find that, thanks to the increasing set of known quasars we can assemble a training set that enables supervised machine learning algorithms to become a competitive alternative to other methods up to this redshift. We present a candidate set for the redshift range 4.8 to 6.3 which includes the region around z = 5.5 where quasars are difficult to select due to photometric similarity to red and brown dwarfs. We demonstrate that under our survey restrictions we can reach a high completeness ($66 \pm 7 \%$ below redshift 5.6 / $83^{+6}_{-9}\%$ above redshift 5.6) while maintaining a high selection efficiency ($78^{+10}_{-8}\%$ / $94^{+5}_{-8}\%$). Our selection efficiency is estimated via a novel method based on the different distributions of quasars and contaminants on the sky. The final catalog of 515 candidates includes 225 known quasars. We predict the candidate catalog to contain an additional $148^{+41}_{-33}$ new quasars below redshift 5.6 and $45^{+5}_{-8}$ above and make the catalog publicly available. Spectroscopic follow-up observations of 37 candidates lead us to discover 20 new high redshift quasars (18 at $4.6\le z\le5.5$, 2 $z\sim5.7$). These observations are consistent with our predictions on efficiency. We argue that random forests can lead to higher completeness because our candidate set contains a number of objects that would be rejected by common color cuts, including one of the newly discovered redshift 5.7 quasars.

==> datafile7.txt <==
Title: Random Forests as a viable method to select and discover high redshift 
       quasars 
Authors: Wenzl L., Schindler J.-T., Fan X., Andika I.T., Banados E., 
    Decarli R., Jahnke K., Mazzucchelli C., Onoue M., Venemans B.P., 
    Walter F., Yang J. 
Table: List of quasar candidates that are part of the high-z candidates
    selection and information about their observation status
================================================================================
Byte-by-byte Description of file: datafile7.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label                  Explanations
--------------------------------------------------------------------------------
   1-  3 I3     --      Index                  Sequential running index
   5- 23 A19    --      WISEDesignation        Name in ALLWISE catalog
  25- 45 F21.17 deg     RAdeg                  Right Ascension, decimal degrees (J2000), Pan-STARRS catalog
  47- 67 F21.17 deg     DEdeg                  Declination, decimal degrees (J2000), Pan-STARRS catalog
  69- 86 F18.15 mag     zPSFStackMag           z stacked PSF magnitude in Pan-STARRS
  88-106 F19.17 --      HighzProb              Probability for high-z class
 108-126 F19.17 --      QsoProb                Summed probability for quasar classes
 128-149 A22    --      MstarProb              probability for M star class
 151-168 F18.16 --      PredictedRedshift      high redshift regression result
 170-174 F5.3   --      zspec                  ? Redshift determined from spectrum
 176-176 I1     --      KnownQuasar            [0:1] Boolean whether quasar is known in literature
 178-178 I1     --      PhotometricFollowUp    [0:1] Boolean whether we obtained photometric follow-up
 180-180 I1     --      Observed               [0:1] Boolean whether we took a spectrum of the object
 182-182 I1     --      StillToObserve         [0:1] Boolean whether object still has to be observed
--------------------------------------------------------------------------------
  0 J045206.46-055631.5  73.02658451630000513  -5.94217503628000010 20.026339000000000 0.84930057586200003 0.85316317150700005 0.146836828493         5.1286786397099995       0 0 0 1 
  1 J014057.00-114059.5  25.23762460080000025 -11.68314726769999901 20.215204000000000 0.63177696097699998 0.64012375182699999 0.23322030741          6.1493354761899992 5.850 1 0 0 0 
  2 J010806.59+071119.9  17.02743622710000082   7.18923669736000104 19.485080000000000 0.87921178678500000 0.91251970601400001 0.0854545610342        5.4304266666699990 5.530 1 0 0 0 
  3 J165951.02+323928.4 254.96262737200001425  32.65795854809999810 19.831118000000000 0.98666666666699998 0.99623279155500000 0.003767208445420001   5.1303659385800007 5.170 1 0 0 0 
  4 J121447.83+273843.6 183.69928468700001645  27.64556586719999842 20.320028000000001 0.95937223945100003 0.98333333333299999 0.0166666666667        4.9103685657699998 4.907 1 0 0 0 
  5 J034716.61-264811.0  56.81921647020000421 -26.80296942780000080 19.920714999999998 0.82490543724999998 0.96837610709999999 0.031019873094900008   4.8502199302399998       0 0 0 1 
  6 J015804.13-290519.0  29.51728638390000015 -29.08870070909999939 19.503629999999998 0.49625732600000000 0.72287225902200003 0.193456916249         5.8747350000000003 5.990 1 0 0 0 
  7 J020053.00-294248.8  30.22081007419999921 -29.71365809099999922 19.439587000000000 0.95938614003400002 0.98991540234499997 0.0100845976546        5.0921296699800003       0 0 0 1 
  8 J161622.09+050127.5 244.09212996799999473   5.02436731546000015 18.709990999999999 0.93712934233300005 0.98653417760800000 0.0134658223915        4.8672307630500002 4.872 1 0 0 0 
  9 J161451.90+055821.2 243.71625290299999733   5.97262758422999962 20.376078000000000 0.85836928538099999 0.96245572819900005 0.024210938467500002   5.0062940368900000       0 0 0 1 
 10 J093337.65+754158.0 143.40712971600001424  75.69947684909999452 18.793683999999999 0.81931637499699994 0.85922900885900011 0.137437657808         5.0893106186399999       0 0 0 1 
 11 J094207.67+773024.0 145.53212542500000382  77.50696805760000530 20.118936999999999 0.81974524051900000 0.85302678661800002 0.143639880049         5.2940785550300005       0 0 0 1 
 12 J131013.10-063952.6 197.55457929099998182  -6.66434853335999655 19.967967999999999 0.97629150488899996 0.98714240145999999 0.0128575985401        5.0433238596500001 5.030 1 0 0 0 
 13 J134047.87+281106.3 205.20000856499999031  28.18504399460000087 20.119698000000000 0.63554520201300002 0.66611096764400002 0.32476404551800003    5.6053016666699991       0 0 0 1 
 14 J171641.28+244706.9 259.17172061900004110  24.78522137650000090 19.861452000000000 0.41894357927699999 0.57569818031900000 0.27977098651099996    5.8006599999999997       0 0 0 1 
 15 J143629.92+063507.9 219.12476625900001181   6.58555647636999986 19.507797000000000 0.93258294629100003 0.97250815412400005 0.0274918458756        4.8280005380300004 4.779 1 0 0 0 
 16 J152055.71+431652.4 230.23211824700001671  43.28120033289999924 20.287945000000001 0.73873249385000006 0.75861229060299995 0.197152149397         5.8239999999999998       0 1 0 1 
 17 J074653.41+470517.9 116.72261201000000597  47.08832341560000145 20.076667999999998 0.81033592808900001 0.89655241794699991 0.09011424871919999    4.8844055208999997 4.791 1 0 0 0 
 18 J105123.04+354534.5 162.84597449099999267  35.75952399810000060 18.621527000000000 0.98292994473499995 0.99813216435499996 0.00186783564549       4.9226786759599985 4.910 1 0 0 0 
 19 J091552.77+520341.6 138.96976846000001160  52.06168823720000205 20.231804000000000 0.41244404584900002 0.69558278736800006 0.21678760531          5.7792216666699989       0 0 0 1 
 20 J011614.30+053817.1  19.05960626119999901   5.63821582652999975 19.302260000000000 0.90317696233400002 0.90651029566700003 0.093489704333         5.2199926225000004 5.330 1 0 0 0 
 21 J112733.20-212553.7 171.88850653000000079 -21.43146965740000098 20.071145999999999 0.85886888243000004 0.89381945950399999 0.09265998050869999    5.0334760595699999       0 0 0 1 
 22 J162838.81+063859.0 247.16179962099997169   6.64974489992999995 19.606945000000000 0.95663798211899997 0.98973927650799998 0.0102607234918        4.9038833100500003 4.850 1 0 0 0 
 23 J162546.54+081128.5 246.44373598200002107   8.19082533837999982 20.271286000000000 0.97660978704199997 0.99660978704199998 0.003390212958         4.8873808150699993       0 0 0 1 
 24 J134141.46+461110.2 205.42272069400002010  46.18616410829999808 20.455135000000002 0.96997131545299997 0.99330464878600000 0.00669535121394       5.0438105628099992 5.023 1 0 0 0 
 25 J173926.71+270256.8 264.86104292999999643  27.04923691530000340 20.046201999999997 0.89639750293500009 0.90782516270699998 0.0921748372931        5.1937360414599993       0 0 0 1 
 26 J015528.33+204444.1  28.86801901810000004  20.74560962969999878 20.090153000000001 0.84951824251399999 0.94198157417200001 0.048396972866400004   4.8426575353599999       0 0 0 1 
 27 J095334.71+735342.0 148.39351883099999441  73.89532506790000355 19.994091000000001 0.41158954558799998 0.42027819845499997 0.499001555488         5.6902733333299995       0 0 0 1 
 28 J100818.66+760526.8 152.07831802600000515  76.09057558790000542 20.421887999999999 0.93863613270500001 0.96562205168100002 0.0316844721883        5.0703669761099999       0 0 0 1 
 29 J134459.75-115140.0 206.24909061099998553 -11.86122674069999938 19.750608000000000 0.90216611995899998 0.93952007135600002 0.0604799286443        5.0575340170600001       0 0 0 1 
 30 J075907.58+180054.9 119.78159011200000350  18.01521252930000117 19.251729999999998 0.98210076824100001 0.99666666666699999 0.0033333333333300003  4.8357603566499998 4.778 1 0 0 0 
 31 J185204.42+650853.9 283.01841756099997838  65.14834901489999197 19.656787999999999 0.94656768077099995 0.98635003006800004 0.0136499699324        5.2039506372800002       0 0 0 1 
 32 J122146.42+444528.1 185.44343899400001874  44.75778663570000049 19.953631999999999 0.98666666666699998 0.99333333333300000 0.00666666666667       5.1454584317499998 5.191 1 0 0 0 
 33 J174856.69+503436.9 267.23625963199998523  50.57689931350000734 20.318498999999999 0.85181063225700004 0.90163582700400002 0.0950308396625        5.0636960138699996       0 0 0 1 
 34 J175244.09+503633.1 268.18374323400001913  50.60918965590000340 19.027494000000001 0.92796024103100005 0.98641829876099996 0.0100855641719        4.9810254298899999 5.020 1 0 0 0 
 35 J161435.34+011444.4 243.64733710400000177   1.24577718973999985 19.786417000000000 0.56092093173299995 0.68582226999699991 0.23464015978          5.8336416666699993 5.820 1 0 0 0 
 36 J010744.38-181812.5  16.93477275909999946 -18.30336148539999996 20.384262000000000 0.80227537587400000 0.95927785580299996 0.0377673579025        4.8395210727300002       0 0 0 1 
 37 J201739.30-293448.0 304.41393483900003503 -29.58009217669999913 19.679848000000000 0.81581980880700011 0.82968240445199992 0.170317595548         5.5184153333300010       0 0 0 1 
 38 J111920.62+345248.5 169.83595758699999578  34.88003704380000158 19.810998999999999 0.98173130326199998 0.99333333333300000 0.00666666666667       4.8401282803699992 4.981 1 0 0 0 
 39 J112450.68+363710.4 171.21117971900000043  36.61953395220000118 19.841004999999999 0.95481519394699998 1.00000000000000000 0.0                    4.8548365424200002 4.810 1 0 0 0 
 40 J125224.35-282624.5 193.10145260299998426 -28.44014921780000194 19.984293000000001 0.82318078338099998 0.92262670502199995 0.0773732949785        4.8327371328699975       0 0 0 1 
 41 J100449.58+404554.2 151.20661784999998645  40.76500169570000054 20.039470000000001 0.98287354215800005 0.99322005113099998 0.00677994886851       4.8535756231900002 4.883 1 0 0 0 
 42 J085048.23+324647.7 132.70104156200000034  32.77994654039999745 20.218592000000001 0.86030529987700000 0.91910098400999996 0.07485023550230001    5.8638658571399995 5.867 1 0 0 0 
 43 J010512.36+364008.1  16.30162419359999859  36.66890772680000055 20.491310000000002 0.64124547149400002 0.64907960563199996 0.291217047753         6.1993171428600000       0 0 0 1 
 44 J160207.98+523717.9 240.53314899900001933  52.62162134770000677 19.750035999999998 0.96965349102599996 0.99289945822100001 0.00710054177875       4.9107522666700003 4.914 1 0 0 0 
 45 J041314.79-135935.8  63.31161332600000691 -13.99331524719999997 19.704335999999998 0.96964387433999999 0.98955650820200003 0.0104434917979        5.0562160666700002       0 0 0 1 
 46 J122237.97+195842.9 185.65817482400001381  19.97862025479999915 20.194953999999999 0.96663798211899998 0.97330464878599998 0.023362017880599998   5.1006113489300002 5.130 1 0 0 0 
 47 J070139.95+524303.9 105.41645621499999663  52.71773890140000418 18.776589999999999 0.81652518938700003 0.86357968618900005 0.133086980478         5.1494245333300004       0 0 0 1 
 48 J101336.35+424026.5 153.40139138899999693  42.67402973820000511 19.829312999999999 0.97275929343800005 0.98310580241199996 0.013560864254399998   4.9978873062100000 5.030 1 0 0 0 
 49 J120131.55+053510.0 180.38154844900000739   5.58615286831000013 19.081332999999997 0.96998561175900000 0.98444361728800001 0.0123276827838        4.8681296807400001 4.795 1 0 0 0 
 50 J120737.45+063010.6 181.90597404299998630   6.50280080855999909 20.470852000000001 0.86189849604900004 0.89113223959999999 0.09483023141039999    6.0131873333300003 6.040 1 0 0 0 
 51 J120256.44+072039.1 180.73518075099997304   7.34411804758999942 20.071240000000000 0.95921945131099995 0.98997131545299999 0.010028684547299998   4.8889742088799997 4.785 1 0 0 0 
 52 J095019.67-171108.8 147.58185529700000416 -17.18623495510000154 19.920332000000002 0.85934760343299998 0.86966897353100003 0.130331026469         5.0259764823300008       0 0 0 1 
 53 J114143.17+711925.9 175.42945151599997189  71.32362244189999956 20.314716000000001 0.90590500998000001 0.94926711979599998 0.0133620178806        5.8949866666699995       0 0 0 1 
 54 J215043.55-235645.7 327.68154020999998011 -23.94603014480000169 20.258308000000000 0.83327596423899997 0.93266491915899996 0.0640017475081        5.1687845400199999       0 0 0 1 
 55 J023811.74+360754.0  39.54842795689999946  36.13150827730000003 19.967067999999998 0.82925516042699987 0.83281479948699999 0.167185200513         5.4937833333300006       0 0 0 1 
 56 J215000.69+171226.4 327.50312014299998964  17.20704291110000028 20.013826000000002 0.80648959409700005 0.84797958824899999 0.145891056022         4.9446417000600000       0 0 0 1 
 57 J012646.68+180324.9  21.69476546479999968  18.05707231589999751 19.850045999999999 0.41167621052699999 0.43674450911099999 0.505801742375         5.6087833333300008       0 0 0 1 
 58 J232536.63-055328.3 351.40266115800005764  -5.89123198436000006 19.271314999999998 0.91957210099499997 0.92615140152400000 0.0738485984763        5.1981396405300000 5.220 1 0 0 0 
 59 J131326.06-261721.9 198.35856104599997707 -26.28939786520000155 19.269435999999999 0.89650932915000003 0.91527273109499996 0.08472726890519999    5.4734533333300011 5.500 1 0 0 0 
 60 J032615.68-061358.2  51.56542480609999757  -6.23280187110999950 19.718870000000006 0.84324059122399997 0.87738037851600004 0.0763023651782        5.6167421428599997       0 0 1 0 
 61 J222612.41-061807.1 336.55173344100001032  -6.30204638782999993 18.816470000000002 0.94879288808899997 0.98421157834399997 0.0157884216562        4.9937737633400001 5.080 1 0 0 0 
 62 J222845.11-075754.9 337.18807537599997204  -7.96537226533999920 20.089666000000001 0.97603890611800004 0.98999999999999999 0.00666666666667       4.9724534345599993 5.142 1 0 0 0 
 63 J101840.37+285001.0 154.66855958700000429  28.83352773340000041 20.188795000000002 0.93540378296500004 0.95483130500699998 0.037372014991699995   4.8161316506800000 4.780 1 0 0 0 
 64 J142526.08+082718.0 216.35874913599997171   8.45512287218999958 19.059317000000000 0.94278968277999997 0.96933408594299997 0.030665914056599998   4.9192950305899998 4.938 1 0 0 0 
 65 J091037.09+674026.9 137.65449681799998416  67.67413558609999313 19.345853999999999 0.96312189544799998 0.96663798211899998 0.033362017880599996   4.9856085358000000       0 0 0 1 
 66 J141636.77-083905.7 214.15311480700000857  -8.65162620676999872 19.743204000000002 0.99333333333300000 1.00000000000000000 0.0                    5.0087566062199995       0 0 0 1 
 67 J100416.11+434738.8 151.06719128599999635  43.79418729300000024 19.457253000000001 0.92627229510300002 0.95995213740999996 0.0367145292568        4.8550447074900003 4.872 1 0 0 0 
 68 J094530.64+264610.4 146.37779095900000925  26.76966544929999969 20.352111999999998 0.92246603568999996 0.98529713762600002 0.014702862373899997   4.8363493522000001       0 0 0 1 
 69 J113414.24+082853.8 173.55925966099999869   8.48148083497000016 20.150760000000002 0.61287179400899994 0.88789837286300000 0.0803719365699        5.6199516666699996 5.690 1 0 0 0 
 70 J142634.86+543624.6 216.64523742200000811  54.60630875670000250 19.854273000000006 0.98999999999999999 1.00000000000000000 0.0                    4.8636820815499995 4.848 1 0 0 0 
 71 J220226.78+150952.4 330.61155206699999098  15.16454105650000095 18.685205000000000 0.82948273178499998 0.87405520734400000 0.125944792656         5.0823128692999999 5.070 1 0 0 0 
 72 J091818.77-134313.9 139.57822432300000060 -13.72046710650000101 19.697001999999998 0.97965349102599997 0.99643462772199998 0.0035653722778299997  4.8849862943400000       0 0 0 1 
 73 J145805.96+332722.7 224.52500611900001104  33.45639982260000522 19.632629999999999 0.99333333333300000 0.99666666666699999 0.0033333333333300003  4.8450414627999994 4.830 1 0 0 0 
 74 J032829.74-012647.8  52.12387581739999831  -1.44659791439000007 20.354858000000000 0.84353009841299997 0.94926731009200005 0.0507326899083        4.8914751742400000       0 0 0 1 
 75 J031805.38-032310.1  49.52247324350000213  -3.38617718679999991 19.667007000000002 0.96324873567900005 0.97324873567900005 0.0267512643212        5.0611435352999994       0 0 0 1 
 76 J113910.07-121704.8 174.79198252900002331 -12.28454709510000065 20.059078000000000 0.75709792092800010 0.93102184762700002 0.04959603855190002    5.8547278571399985 5.810 1 0 0 0 
 77 J113735.36-104934.5 174.39732825599998023 -10.82626778630000075 19.820513000000002 0.90989954210799995 0.92323287544099997 0.0734869421325        5.5227983333300008       0 0 0 1 
 78 J121536.66+533129.4 183.90277351900002145  53.52479460210000184 20.427319000000001 0.94966445852199999 0.98263873472899999 0.017361265270499998   5.0273264134300009       0 0 0 1 
 79 J221302.61-292115.6 333.26146191999998791 -29.35429157900000163 20.086023000000001 0.59223547361999995 0.74806125740300000 0.14059927901900002    5.7325383333300008       0 0 0 1 
 80 J232911.44+021720.2 352.29768421400001444   2.28907432274000033 20.393744000000002 0.81356851588699997 0.92169937899099996 0.0783006210088        4.8838554504300005       0 0 0 1 
 81 J113246.50+120901.3 173.19375830200004884  12.15048003589999936 19.267493999999999 0.90327645370900000 0.91160885631800004 0.08839114368180001    5.1794645023100001 5.167 1 0 0 0 
 82 J044548.18-021959.9  71.45077972830000590  -2.33330526074000000 19.226675000000000 0.94655478331900000 0.95155385259500003 0.031844004141099995   5.7502623809500015 5.690 1 0 0 0 
 83 J000239.39+255035.1   0.66415081207799997  25.84301546590000243 19.141314000000001 0.89446992179700002 0.91253601215500002 0.0524710812802        5.9175486666699992 5.820 1 0 0 0 
 84 J000121.62+265008.9   0.34013716329899996  26.83587915600000073 19.341864000000001 0.58880667954499999 0.72811258790900002 0.2347885052           5.8017989285700002 5.750 1 0 0 0 
 85 J154346.84+170028.2 235.94504611400000726  17.00788466180000214 20.288156999999998 0.85197451473000008 0.86978011815500011 0.0980101189394        5.8370264285699998 5.820 1 0 0 0 
 86 J140514.69+412521.6 211.31122154999999907  41.42263893410000009 20.391880000000000 0.90928667527899998 0.95614722738299995 0.040519439284         5.1269443856399999       0 0 0 1 
 87 J134015.11+392631.3 205.06266438900001958  39.44188266989999647 19.451324000000000 0.99603890611799994 0.99666666666699999 0.0033333333333300003  4.9919691630200003 5.030 1 0 0 0 
 88 J212328.87-242137.2 320.87025372099998322 -24.36045481219999687 20.224142000000001 0.88711810412199998 0.92976515363099999 0.047519399214900004   5.8783233333300009 5.730 1 0 0 0 
 89 J132244.90-241008.5 200.68722874299999148 -24.16937485639999750 19.944304000000002 0.80651029566699994 0.80984362900000006 0.19015637100000002    5.1956350787400005       0 0 0 1 
 90 J133550.79+353316.1 203.96169238900000664  35.55441427339999905 20.254643999999999 0.96666666666699996 0.97666666666699997 0.02                   5.9112266666699993 5.930 1 0 0 0 
 91 J134154.01+351005.7 205.47506576500001074  35.16827520479999691 19.899616000000002 0.98663798211900000 0.99997131545300000 2.86845472737e-05      5.1236715714300001 5.267 1 0 0 0 
 92 J142325.99+130259.8 215.85800994699999933  13.05020244419999997 19.482914000000001 0.92884715604500001 0.96392713682700004 0.033615263928900005   4.9795603325699993 5.021 1 0 0 0 
 93 J142731.33+141840.4 216.88053484599998910  14.31130532959999968 20.101694000000002 0.87899922498200000 0.97367580717400004 0.0229908594927        4.9305472049999999       0 0 0 1 
 94 J112230.98-284310.6 170.62940811200002145 -28.72001999559999774 20.185314000000002 0.44918388142999999 0.55316677240800005 0.37695301293300004    5.7281758333300008       0 0 0 1 
 95 J222531.58+090314.1 336.38189106599998013   9.05394993211000099 20.439276000000000 0.71583369643399997 0.74631148504899991 0.154247111181         5.6912583333299995       0 0 0 1 
 96 J235124.32-045907.8 357.85125478499998053  -4.98538991341999971 20.109923999999999 0.86941336859400009 0.92988711274199998 0.07011288725789999    5.0985214710199998 5.250 1 0 0 0 
 97 J234743.09-051830.4 356.92994010400002480  -5.30827478721999935 20.388076999999999 0.66603570199100004 0.74438888432500006 0.20017895182          5.7213899999999995       0 0 0 1 
 98 J125353.39+104602.9 193.47227761700000315  10.76753509809999976 19.098164000000001 0.94848860659199996 0.98693823356400001 0.0102320389445        4.8906313618999997 4.911 1 0 0 0 
 99 J110217.14+381048.3 165.57143341599999076  38.18007779469999718 19.468996000000001 0.97655290741699996 0.98655290741699997 0.013447092582700002   4.8943409779499998 4.880 1 0 0 0 
100 J000325.52-163109.6   0.85626814905499993 -16.51919312789999950 19.333970999999998 0.99333333333300000 0.99666666666699999 0.0033333333333300003  5.1219113075900005       0 0 0 1 
101 J094929.82-145128.5 147.37421421600001281 -14.85811515259999993 20.198744000000001 0.88980066415600001 0.90313399749000001 0.0968660025103        5.2595305578099998       0 0 0 1 
102 J095709.30-145607.1 149.28870601399998463 -14.93530958660000074 19.374085999999998 0.85369756078100001 0.98397111196400000 0.0160288880361        4.8994174986700001       0 0 0 1 
103 J092333.01-152249.4 140.88749795600000425 -15.38043368229999963 19.979001999999998 0.85639785968700011 0.85991394635800000 0.136752720308         5.2079336579500000       0 0 0 1 
104 J092352.39-180119.8 140.96869930500000123 -18.02245644999999996 19.925138000000000 0.86064387341600002 0.96281779909599996 0.0371822009039        5.0235867950199999       0 0 0 1 
105 J110942.97-285521.0 167.42874824500000841 -28.92230149739999945 20.035114000000000 0.87662357786900003 0.91650337462099996 0.0834966253786        5.0934043483400000 5.010 0 0 1 0 
106 J121122.08+375403.1 182.84192289599997139  37.90082875090000414 19.682848000000000 0.91626327806800001 0.98117498120600000 0.0188250187939        4.8033060597300015 4.745 1 0 0 0 
107 J092216.83+265359.5 140.57003367100000446  26.89970929340000083 20.191586999999998 0.93887079103700000 0.94317839389299996 0.056821606107         5.0386197422199999 5.032 1 0 0 0 
108 J211339.15-194916.9 318.41314507800001365 -19.82096928160000004 20.360863000000002 0.46978487777500011 0.49726726719999997 0.4240676575990001     5.6136233333300005       0 0 0 1 
109 J212107.29-194553.8 320.28004773599997179 -19.76500550789999977 20.150726000000002 0.48161654167700002 0.50669204994200001 0.465209271423         5.6014200000000001       0 0 0 1 
110 J163752.18+024158.1 249.46740494799999510   2.69955448142999987 19.307991000000001 0.56546728112699995 0.76013355197200005 0.134123882991         5.8006339999999996 5.760 0 0 1 0 
111 J112412.75-273805.2 171.05336427200001026 -27.63461648230000023 20.189392000000002 0.85644082453100001 0.86983670795499990 0.13016329204500002    5.1354908494600000       0 0 0 1 
112 J235632.46-062259.4 359.13521423699995694  -6.38313849320999971 20.053090000000001 0.84244302367699997 0.92089260486699998 0.035465799489699995   5.9024673333300006 6.150 1 0 0 0 
113 J105502.90+402435.3 163.76234101800000076  40.40985152769999900 19.660702000000001 0.94997131545299995 0.96954874308700001 0.030451256913         4.9558214241699998 4.850 1 0 0 0 
114 J105840.41+804917.8 164.66601122299999815  80.82189208060000851 20.290627999999998 0.83968581482399995 0.87580561281200009 0.12419438718800001    5.2326065150300005       0 0 0 1 
115 J114223.23+822925.1 175.59589678300000060  82.49041274050000538 20.212820000000001 0.83577998429800004 0.84279315993900006 0.154076404571         5.4640900000000014       0 0 0 1 
116 J114311.95+804842.2 175.80142487500000925  80.81216690850000361 20.417103000000001 0.49543761778399997 0.54194530714500000 0.32191873405          5.9574183333300006       0 0 0 1 
117 J170133.05+424730.7 255.38765293200000883  42.79181881270000076 19.367860000000000 0.94544516651400001 0.97956612488799999 0.0204338751121        5.0716347086699995       0 0 0 1 
118 J094045.37-133333.2 145.18921226500000898 -13.55895352019999933 19.553728000000000 0.80909851899200003 0.81645820360699994 0.176979763132         5.4611854925300003       0 0 0 1 
119 J095234.65+822418.1 148.14368998599999827  82.40509161529999460 20.465876000000002 0.85495936958999996 0.91107335729299999 0.088926642707         5.0262492592400001       0 0 0 1 
120 J075802.41+250403.6 119.51020976799999573  25.06751363579999747 20.394795999999999 0.91576221083400000 0.97263083605500000 0.0273691639447        5.1428057954600002       0 0 0 1 
121 J112650.71-044712.4 171.71130430200000205  -4.78672603484000003 20.361350000000002 0.89758231525299992 0.97263873472899998 0.024027931937199997   4.8304503262400003       0 0 0 1 
122 J152023.85+682825.6 230.09938077799998268  68.47381595819999234 20.215967000000006 0.82927406161500006 0.93913262977599998 0.0475340368905        4.8096173102000002       0 0 0 1 
123 J105237.40+164108.5 163.15600940100000571  16.68581441230000095 20.369973999999999 0.97999999999999998 0.99333333333300000 0.00666666666667       4.8324819149999998 4.815 1 0 0 0 
124 J143604.99+213239.5 219.02083548299998483  21.54423953610000098 19.600125999999999 0.91333333333300004 0.92452895416100001 0.0754710458393        5.1281021099900004 5.220 1 0 0 0 
125 J143751.80+232313.8 219.46593845099997111  23.38703527590000064 19.572299999999998 0.98963908677500001 0.99331892908300001 0.0066810709172100005  5.2058290694100000 5.305 1 0 0 0 
126 J041527.53-080608.8  63.86475014229999658  -8.10241129871000076 19.995585999999999 0.98913939706300003 0.98999999999999999 0.01                   5.0097727165800015       0 0 0 1 
127 J083643.85+005453.1 129.18274859600001037   0.91478593093200000 18.769886000000000 0.60541306039800002 0.76679050684300010 0.137513972873         5.8044449999999994 5.820 1 0 0 0 
128 J084322.55+031719.2 130.84415959800000451   3.28896960052999976 20.095220000000001 0.87318415690300000 0.87962599430599997 0.12037400569399999    5.2415256914699997       0 0 0 1 
129 J151901.24+042348.4 229.75529836699999464   4.39683270241000024 19.892250000000001 0.96662517219099997 0.98329183885700000 0.0133748278095        5.0168667636300004 4.940 1 0 0 0 
130 J081248.81+044056.7 123.20340426600000683   4.68238689473000047 19.867794000000000 0.98999999999999999 0.99956612488800001 0.00043387511208599995 5.1711198069100002 5.290 1 0 0 0 
131 J225501.30+304057.5 343.75552313099996127  30.68267769519999888 19.921623000000000 0.98264031538499996 0.99333333333300000 0.00397319053619       4.9096559292500004       0 0 0 1 
132 J224946.43+344137.7 342.44347968299996410  34.69362866849999705 20.369485999999998 0.85633807723999988 0.89235550913100004 0.10764449086899999    5.2785021945199997       0 0 0 1 
133 J225207.21-164300.0 343.03060763299998825 -16.71671020720000200 20.095853999999999 0.43640659757099998 0.51894557317500001 0.471212098003         5.6333233333300008       0 0 0 1 
134 J113717.71+354956.8 174.32384919800000489  35.83244269849999597 19.455532000000002 0.92910444866499997 0.93153027862500004 0.05453682579          5.9435040952400007 6.010 1 0 0 0 
135 J114338.32+380828.4 175.90970617099998208  38.14133057219999756 20.129496000000000 0.87320468036400001 0.87320468036400001 0.0839240423911        5.8255851904800000 5.810 1 0 0 0 
136 J130152.55+221011.3 195.46900810299999307  22.17005257960000009 19.520890999999999 0.95953973177700003 0.98541336509999999 0.013524395083700002   4.8335744667400000 4.829 1 0 0 0 
137 J131234.08+230716.3 198.14200064400000656  23.12118490419999972 19.090840000000000 0.94927818955999999 0.96955172063700001 0.0304482793626        4.9304109662600002 4.891 1 0 0 0 
138 J012053.91+214707.1  20.22466399450000196  21.78512299489999648 20.211520000000000 0.92309285414900000 0.94630598423500001 0.0536940157651        5.1322835164599994 5.460 1 0 0 0 
139 J115922.23+262915.6 179.84251690700000381  26.48761858499999988 19.640810000000002 0.99666666666699999 1.00000000000000000 0.0                    4.8741025167499998 4.880 1 0 0 0 
140 J071228.99+550341.2 108.12072682100000520  55.06150526949999602 20.026964000000003 0.95264031538500005 0.98317496596400000 0.0168250340361        4.9866395083199997       0 0 0 1 
141 J085556.92+653212.0 133.98716037700000925  65.53670480879999616 19.135891000000001 0.91324055948100002 0.93102471978300005 0.0689752802169        5.2348173885199998       0 0 0 1 
142 J235713.07+371232.6 359.30435542999998688  37.20912364260000516 19.241270000000000 0.95156934115400005 0.98999999999999999 0.01                   4.9139059270200001       0 0 0 1 
143 J162626.49+275132.4 246.61043114599999626  27.85902059949999909 18.681936000000000 0.82622961889000002 0.88222259141600001 0.10444407525          5.1686519770899997 5.160 1 0 0 0 
144 J124510.10+434837.9 191.29216285499998662  43.81055734319999573 19.920244000000000 0.96800837793200001 0.99976796105499999 0.00023203894450099996 4.8424984607099999 4.820 1 0 0 0 
145 J122804.23+455127.9 187.01767884599999547  45.85770680729999782 20.409900000000000 0.82479453743300002 0.86534129194299991 0.111108324876         5.1108768333299999       0 0 0 1 
146 J104258.76+001642.3 160.74481868200001600   0.27883618467300003 20.384626000000001 0.81901258771100005 0.87356864576299997 0.126431354237         5.1046060997500007       0 0 0 1 
147 J104433.03-012502.1 161.13766452100000492  -1.41724748189000005 19.372920999999998 0.91964739307300003 0.94746287866699996 0.052497011330199995   5.7891203333300005 5.800 1 0 0 0 
148 J011831.93+183551.1  19.63304126270000083  18.59768387909999987 19.641860999999999 0.87497069464900001 0.96663798211899998 0.033362017880599996   4.9187907258400001       0 0 0 1 
149 J225257.44+204625.4 343.23939447499998323  20.77367170289999976 19.369360000000000 0.91831371482799995 0.98956612488800000 0.0104338751121        4.8800172197600000 4.910 1 0 0 0 
150 J222736.53-131554.4 336.90234418799997229 -13.26515177799999989 19.389177000000000 0.81087537232500007 0.94426256747399995 0.0557374325261        4.8368518327599999       0 0 0 1 
151 J000112.47+310608.2   0.30196426127099996  31.10214402349999929 20.116638000000002 0.95665227842500000 0.98944592164000000 0.010554078359499999   4.8284842707899998       0 0 0 1 
152 J000311.24+330842.7   0.79686949000300000  33.14540694640000140 19.924166000000000 0.97227446615599999 0.98991540234499997 0.0100845976546        5.0359524783800005       0 0 0 1 
153 J114826.16+302018.8 177.10903651200004560  30.33870527969999742 19.766705999999999 0.89576221083399998 0.90663798211900004 0.0933620178806        5.0589056177900007 5.129 1 0 0 0 
154 J162045.63+520246.6 245.19015047900001036  52.04629844520000148 18.875162000000000 0.97826191501899995 0.98996478642800001 0.00673746417731       4.8761713715800008 4.790 1 0 0 0 
155 J162100.94+515548.8 245.25382340900000600  51.93022307640000435 20.083914000000000 0.80828311372200001 0.89484228794100007 0.0648449661441        5.7406350000000002 5.710 1 0 0 0 
156 J102622.84+471906.9 156.59526479299998414  47.31865928420000245 18.627990000000000 0.98324776916099998 0.99991443582799999 8.55641719363e-05      4.8987613593199999 4.930 1 0 0 0 
157 J141111.28+121737.4 212.79700162000000319  12.29369346900000082 19.580423000000000 0.95279133257399995 0.98661874874800004 0.00338125125223       5.9709099999999999 5.930 1 0 0 0 
158 J064133.77+592544.3 100.39149450499999716  59.42888319829999944 20.385038000000002 0.84625923327900010 0.86582535816700001 0.130841308499         5.2194379341700001       0 0 0 1 
159 J090706.06-031930.1 136.77548835700000041  -3.32518608909000024 20.403006000000001 0.89478240417400001 0.94595936268900005 0.0540406373113        4.9326229088200000       0 0 0 1 
160 J123606.04+465724.6 189.02520341099997836  46.95696453130000236 19.825845999999999 0.96666666666699996 0.96666666666699996 0.0333333333333        5.5211730000000001 5.550 1 0 0 0 
161 J201907.43-024353.0 304.78128137200002357  -2.73103827432999990 20.017807000000001 0.84943975093199997 0.86268571812700001 0.13731428187300002    5.1948287500000001       0 0 0 1 
162 J120134.56+741710.4 180.39334293499999262  74.28662719759999788 20.139749999999999 0.80273132750100007 0.83913721629099991 0.160862783709         5.1356363110199998       0 0 0 1 
163 J104041.14+162234.3 160.17123160799999937  16.37606535249999951 19.346605000000000 0.90749438794899995 0.99265711612399998 0.006808143945899999   4.8685263333300002 4.798 1 0 0 0 
164 J183419.23+434923.0 278.57999810699999443  43.82296198720000291 20.499008000000000 0.94229380641100002 0.98999999999999999 0.01                   4.8903176914800000       0 0 0 1 
165 J010044.38+851235.6  15.18569356240000090  85.21029919069999892 19.721584000000000 0.85916244276499998 0.88929512301900004 0.11070487698100001    5.1066695852699997       0 0 0 1 
166 J143611.74+500706.9 219.04888108299999772  50.11861608109999366 20.090907999999999 0.81974347665900005 0.84775567023699994 0.116811431522         5.8348764285700003 5.830 1 0 0 0 
167 J102210.03+225224.8 155.54184075300000245  22.87370324709999991 19.484169000000001 0.96622117179699996 0.99658206901199997 0.0034179309879        5.3240392368300000 5.470 1 0 0 0 
168 J101637.73+254131.6 154.15709212400000183  25.69219259760000185 18.833224999999999 0.86919824315299998 0.89754503400399999 0.0820218616242        5.6325466666699997 5.640 1 0 0 0 
169 J172509.69+762559.5 261.29086725600001273  76.43310948879999955 20.212814000000002 0.92597364871900001 0.95418239850599995 0.043491700702700004   5.0624010038999998       0 0 0 1 
170 J142535.96-023934.4 216.39986720900000705  -2.65957710167999961 19.778832999999999 0.95312761181100003 0.97643035114999999 0.020289408039         4.8217710000000000 4.750 1 0 0 0 
171 J034652.10-162836.8  56.71691437729999308 -16.47693921519999805 20.071901000000000 0.86917479661500008 0.93914292052600001 0.0334862171509        5.8911456666699991 5.990 1 0 0 0 
172 J134408.62+152125.0 206.03591380599999638  15.35699138359999871 19.577500000000001 0.96264031538499995 0.98956612488800000 0.0104338751121        4.8696025285099998 4.871 1 0 0 0 
173 J143823.65-053311.6 219.59851477500001238  -5.55317857748000154 20.446783000000000 0.82294957862499996 0.87954364724099998 0.120456352759         5.3741030122800009       0 0 0 1 
174 J144112.56-084403.6 220.30234085099999675  -8.73429406105999995 19.888576999999998 0.89271040157699999 0.93918269803099996 0.0608173019695        5.1858552020099999 5.200 1 0 0 0 
175 J164921.25+545403.7 252.33839417199999389  54.90108204500000255 19.292750000000002 0.82329012058200002 0.84695496292999994 0.150637149908         5.1229415084099994       0 0 0 1 
176 J102255.62+053907.1 155.73133175399999573   5.65194129210000007 20.436804000000002 0.80519254218299996 0.85548849892000001 0.141178167747         5.3653037725099999       0 0 0 1 
177 J215834.55-075757.3 329.64407786099997111  -7.96593637320000081 19.868397000000002 0.86937076926599999 0.88421981623400003 0.115780183766         5.4755949999999975       0 0 0 1 
178 J120200.07-271522.4 180.50030789199999504 -27.25611517179999765 20.231579000000000 0.90981724666200003 0.97128614766200005 0.028713852338         4.9626265954300006       0 0 0 1 
179 J124247.88+521306.6 190.69961552599997390  52.21854190210000013 19.885595000000002 0.99333333333300000 1.00000000000000000 0.0                    4.9280614881000000 5.040 1 0 0 0 
180 J081426.20+681145.8 123.60914001299998688  68.19617511479999905 19.248545000000000 0.81596442642100009 0.82624973021199999 0.17375026978799998    5.4725500000000000       0 0 0 1 
181 J131251.98+155523.8 198.21647421800000188  15.92352157490000053 20.072360000000000 0.89866481725299996 0.96109587970400001 0.0389041202955        4.8513718939799997       0 0 0 1 
182 J002623.31-233116.1   6.59705626497999997 -23.52066121780000074 20.457563000000000 0.55629156475199992 0.76520233260000003 0.13988950918600002    5.9760909523800025       0 0 0 1 
183 J013224.90-030719.0  23.10376853630000227  -3.12178675604000011 19.823801000000000 0.98258146919099998 0.99372795765400002 0.00627204234597       4.8402502250400001 4.830 1 0 0 0 
184 J013201.69-021602.9  23.00713367440000212  -2.26755734359000005 20.250670000000000 0.75715887870400000 0.92885952925500004 0.0485296569961        5.9040723333300003 5.900 1 0 0 0 
185 J042200.98-192729.0  65.50417551380000702 -19.45797434609999854 19.851876999999998 0.78530541653300001 0.89388858767399992 0.054548467541         6.0894483333300009 6.120 1 0 0 0 
186 J015513.76+351359.5  28.80734737210000063  35.23358122850000029 20.399045999999998 0.81256377704899996 0.84813672125300010 0.151863278747         5.1875470096800003       0 0 0 1 
187 J152345.70+334759.9 230.94041904400000931  33.79990145860000439 20.401869000000001 0.92926058045299997 0.97281340457900001 0.0271865954206        5.2595190000000001 5.330 1 0 0 0 
188 J112637.93+173458.1 171.65817968900000778  17.58290969359999778 19.896748000000002 0.99666666666699999 1.00000000000000000 0.0                    5.0906539759599996 5.216 1 0 0 0 
189 J141839.98+314244.0 214.66660338599999136  31.71220865769999975 19.074535000000001 0.96665227842500001 0.98666666666699998 0.013333333333299998   4.9390188589199999 4.850 1 0 0 0 
190 J141440.50+331946.9 213.66881084599998530  33.32961421030000082 19.687172000000000 0.94477491458200002 0.98327645370899996 0.0167235462913        4.8020639054499998 4.810 1 0 0 0 
191 J142516.45+325409.4 216.31803500999998846  32.90265832260000423 20.417605999999999 0.77580860337699997 0.87270088531599999 0.102591408639         5.8600983333300007 5.850 1 0 0 0 
192 J221144.06-112545.6 332.93362758500001064 -11.42912722660000036 20.169589999999999 0.92613740435500003 0.96576871366600003 0.0342312863344        5.0007472641800002       0 0 0 1 
193 J074801.48+705422.5 117.00592098700001031  70.90621946939999987 18.891159999999999 0.90097293525099997 0.96897156165099996 0.031028438349099997   4.8335402378699985       0 0 0 1 
194 J071746.40+712610.1 109.44337830399999234  71.43611017050000100 19.643270000000001 0.98272744033500004 0.99330464878600000 0.00669535121394       5.0092356793899997       0 0 0 1 
195 J020142.92-015350.6  30.42872827949999959  -1.89738681774999995 19.784239000000003 0.99333333333300000 0.99666666666699999 0.0033333333333300003  4.9762073125199997       0 0 0 1 
196 J133505.27+094715.2 203.77184969000001047   9.78746859089999965 20.364292000000006 0.95327596423899996 0.96375169903199998 0.032914967634700004   5.0461882663399997       0 0 0 1 
197 J150847.55+571501.2 227.19834202299998083  57.25035019609999409 20.181566000000000 0.97432431313800005 0.99319534323600001 0.00680465676385       4.8741775597400006 4.882 1 0 0 0 
198 J020822.01+075058.8  32.09117946610000160   7.84962856742999993 20.180126000000001 0.84235638188700002 0.92062373047599999 0.0793762695243        5.0006464177699996       0 0 0 1 
199 J001150.03-244400.1   2.95852205152000014 -24.73338912449999683 19.329380000000000 0.95331894509199999 0.99333333333300000 0.00666666666667       5.1616919311100000 5.410 0 0 1 0 
200 J001915.38-241756.7   4.81411210039000004 -24.29921425519999900 19.767025000000000 0.52658529264499998 0.56358404728000000 0.39416053039300003    5.8566933333300009 5.680 1 0 0 0 
201 J000953.97-251916.1   2.47494991368000017 -25.32104866999999970 20.410479000000002 0.96613868500500000 0.97994263090500000 0.0200573690945        5.0666756207699999       0 0 0 1 
202 J001437.45+282317.7   3.65602810655999955  28.38839356789999968 20.037470000000006 0.92947073768800004 0.98620258877800004 0.013797411222299999   4.8511403590099995       0 0 0 1 
203 J100206.21-131141.6 150.52588014700000940 -13.19496991819999998 20.440906999999999 0.85744296088200000 0.92666133760400005 0.07333866239560001    4.8841014046699991       0 0 0 1 
204 J101939.58+575936.5 154.91458904500001381  57.99351010600000222 20.017623999999998 0.81270116111799995 0.91503581382900001 0.08496418617139999    4.9255133150299999       0 0 0 1 
205 J173744.89+582829.5 264.43699801799999705  58.47489827220000080 19.340782000000001 0.94645522878199995 0.97918519814899996 0.0208148018513        4.9447394502300002 4.916 1 0 0 0 
206 J175114.57+595941.4 267.81069724999997561  59.99486257840000292 18.845573000000002 0.94891360268000002 0.97933408594299998 0.0206659140566        4.8245312612099998 4.830 1 0 0 0 
207 J024306.09-051236.4  40.77543648030000156  -5.21029346356000023 20.046232000000000 0.53307218230700004 0.58713201459999997 0.40973754990999994    5.6103550000000002       0 0 0 1 
208 J153359.75-181027.4 233.49897838699999397 -18.17424456979999903 19.146715000000000 0.99254083332700005 0.99656718460899996 0.00343281539125       5.0222984999999998 5.060 1 0 0 0 
209 J065215.87+734932.0 103.06622275799999500  73.82555486760000463 19.846229999999998 0.83976088323400011 0.85565973978699994 0.14093330832999998    5.0438186816900004       0 0 0 1 
210 J061522.38+752352.3  93.84357874209999295  75.39799168909999594 20.082670000000000 0.86655338446500008 0.87655338446500008 0.12065059314000001    5.1679140424800005       0 0 0 1 
211 J133412.57+122020.7 203.55231749400002172  12.33907561130000197 19.626356000000001 0.87917998941800002 0.89373338214800002 0.09959995118560001    5.1177516408599999 5.120 1 0 0 0 
212 J230541.32+320842.4 346.42223524400009183  32.14516753990000097 20.365653999999999 0.82473944956400003 0.94767077671099997 0.045662556622         4.9085795551800002       0 0 0 1 
213 J121611.22-213240.0 184.04701183400001696 -21.54435354820000015 20.405918000000000 0.84294260101999996 0.87251593558899998 0.127484064411         5.2196513433399998       0 0 0 1 
214 J082933.10+250645.7 127.38792204799999297  25.11267072500000097 19.925680000000000 0.96994263090499999 0.97636935995300000 0.023630640046599996   5.2837313128500005 5.350 1 0 0 0 
215 J152302.90+591634.3 230.76206295800000134  59.27581396709999950 19.292517000000000 0.93258343576100000 0.95284257859699995 0.047157421403400006   5.0336226848700001 5.110 1 0 0 0 
216 J110228.43-242015.8 165.61803626899998676 -24.33748775229999950 20.325911999999999 0.84610298623400004 0.85888224120699996 0.141117758793         5.2377248502999993       0 0 0 1 
217 J080143.25+505819.6 120.43026653700000850  50.97190051220000129 20.279468999999999 0.88971546550000002 0.92626192892000003 0.0710445949498        5.0695953368000000       0 0 0 1 
218 J081054.32+510540.1 122.72636250700000460  51.09443907589999867 19.776676000000002 0.82344868931100001 0.93367609176999999 0.0536084610757        5.8304540476200000 5.820 1 0 0 0 
219 J105936.70+411337.1 164.90290733599999839  41.22694867399999907 19.501639999999998 0.98998788274600003 1.00000000000000000 0.0                    4.8606179251599997 4.770 1 0 0 0 
220 J123141.01-184150.0 187.92089841300000330 -18.69717636200000044 18.993448000000001 0.81911119051699999 0.94752861878200001 0.050166009143000005   4.8341903186200001 4.790 1 0 0 0 
221 J095707.66+061059.5 149.28198204399998872   6.18321285843000013 19.080573999999999 0.98666666666699998 1.00000000000000000 0.0                    5.0514369490000002 5.140 1 0 0 0 
222 J154841.74+352142.2 237.17401254099999619  35.36168853920000288 19.683721999999999 0.88960958499400000 0.96620258877800003 0.030464077889         4.9230876812800002 4.938 1 0 0 0 
223 J094108.39+594726.3 145.28483562899998560  59.79049059350000306 19.436556000000000 0.92455041356199996 0.99170031532100000 0.00829968467911       4.8421287924600005 4.861 1 0 0 0 
224 J095151.20+594555.1 147.96327953299999081  59.76560587350000731 20.055017000000007 0.98666666666699998 0.99666666666699999 0.0                    4.8636781368799999 4.870 1 0 0 0 
225 J165354.60+405402.1 253.47757796999999869  40.90060427560000278 18.765594000000000 0.93556305043900001 0.98194641582599995 0.0167235462913        4.9537012000000002 4.960 1 0 0 0 
226 J023137.64-072854.4  37.90686863110000360  -7.48179815643999913 19.488081000000001 0.98564955466100002 0.99662382418300000 0.00337617581666       5.0706727476199998 5.423 1 0 0 0 
227 J123919.98+345130.4 189.83328180900002735  34.85854841700000151 20.056007000000001 0.89817537501200007 0.94288008459600003 0.0544264392732        4.9254133005699998       0 0 0 1 
228 J220106.61+030207.6 330.27762998700001162   3.03545807370000009 19.166155000000000 0.97666666666699997 0.99333333333300000 0.00666666666667       4.9614848755700001 5.060 1 0 0 0 
229 J125632.12+594829.6 194.13350146499999482  59.80818123189999369 19.960709999999999 0.43503168219600002 0.44076901764999998 0.488890413843         5.6067966666699993       0 0 0 1 
230 J203355.93-273854.7 308.48299112699999114 -27.64853126889999757 19.788689999999999 0.85859093514800000 0.90932834628799997 0.0873383203785        5.8461747619000004 5.800 1 0 0 0 
231 J144853.27+190206.2 222.22204525000000785  19.03493607359999729 20.217081000000000 0.87039457783399998 0.92953350908900001 0.0604664909112        4.9371493194500005 4.865 1 0 0 0 
232 J022340.12-243338.5  35.91690720360000455 -24.56039903690000159 18.607029999999998 0.90290126018700001 0.94522026558000005 0.0391205002949        5.0560831103500004       0 0 0 1 
233 J160253.96+422825.0 240.72491499299999873  42.47357145379999821 20.147099000000001 0.95233511327599996 0.96823396982800003 0.024143985931000003   6.0588838095200002 6.070 1 0 0 0 
234 J165516.04+190055.2 253.81693879099998412  19.01556527470000191 20.199562000000000 0.91188115717399998 0.95580849976500004 0.0441915002355        4.9437318926899998       0 0 0 1 
235 J094135.48-061547.0 145.39784971099999211  -6.26308771004999976 19.387632000000000 0.87590653898499993 0.90094032280699998 0.09350507647299999    4.9516373858899998 5.050 0 0 1 0 
236 J105904.60+454822.9 164.76912751200001139  45.80636437470000288 20.048126000000000 0.93229380641100001 0.97995290728600004 0.02                   4.8897191294799995 4.893 1 0 0 0 
237 J212019.43-241718.0 320.08085006499999281 -24.28829203080000099 20.140764000000001 0.85981724666199999 0.90000000000000002 0.08349111764560001    5.0962484421699994       0 0 0 1 
238 J224049.01-183944.2 340.20405039400003488 -18.66220486490000141 20.190397000000001 0.63653318498800004 0.76367490849700004 0.21386677133200002    5.9970228333300009 6.000 1 0 0 0 
239 J012541.09-255256.0  21.42135912499999861 -25.88231141440000016 19.654160999999998 0.60544478230800003 0.75411763593299996 0.188456108514         5.8283439999999995 5.790 1 0 0 0 
240 J012653.66-254047.1  21.72362858039999978 -25.67974337010000241 20.102226000000002 0.83189975622799994 0.91975219100299999 0.0467457853006        5.8001166666699993       0 0 0 1 
241 J012947.32-295235.1  22.44703277929999885 -29.87629824119999711 19.638096000000001 0.93029589501900001 0.98615168108200002 0.013848318917900001   4.8190432892800015 4.830 0 0 1 0 
242 J012747.87-271529.2  21.94953970599999948 -27.25836959119999747 19.737410999999998 0.80604086337699998 0.80638737235100000 0.193612627649         5.5063080646699998       0 0 0 1 
243 J092929.68+132656.7 142.37339076500001056  13.44871386119999812 19.878592999999999 0.80629789126499996 0.82253626618900000 0.177463733811         5.4349843333300010       0 0 0 1 
244 J114138.30-201556.1 175.40914691900002254 -20.26545753859999976 20.245926000000001 0.74401606555199995 0.75523758768800009 0.18445955683600002    5.7774783333300004 5.690 1 0 0 0 
245 J115514.03-191657.9 178.80838161400001241 -19.28223435230000149 19.988620000000001 0.90300848929300004 0.91652457596400005 0.08347542403630001    5.1244601519900002       0 0 0 1 
246 J104325.53+404849.4 160.85650911900000892  40.81372937129999912 19.255395999999998 0.98665454941200004 1.00000000000000000 0.0                    4.8998302420699993 4.906 1 0 0 0 
247 J094243.09-254025.3 145.68000005299998634 -25.67351511669999908 20.190770999999998 0.88324152599800010 0.89824780495500001 0.101752195045         5.1919451990500001       0 0 0 1 
248 J074154.71+252029.5 115.47798413099999948  25.34154473469999758 18.354842999999999 0.86520654013799991 0.96427573450199999 0.0266648608227        5.1756840063900000 5.194 1 0 0 0 
249 J005426.05-094827.8  13.60868676349999973  -9.80748472157999984 19.926638000000001 0.82945558674199993 0.83313542904899995 0.163531237618         5.5682970000000003       0 0 0 1 
250 J104845.04+463718.2 162.18777034999999387  46.62179297120000143 20.084448000000002 0.81560151962299998 0.82232536980499993 0.133637101204         6.1939904761899998 6.230 1 0 0 0 
251 J105005.18+462736.2 162.52137463100001469  46.45986325520000548 19.868154999999998 0.89538701731299997 0.96549790577700001 0.031168760889599998   4.8711462762600002 4.844 1 0 0 0 
252 J105405.28+463730.3 163.52211696399999141  46.62508912890000090 19.867207000000001 0.87987950811700000 0.88807576177699998 0.111924238223         5.2683584483899999 5.470 1 0 0 0 
253 J085430.38+205650.6 133.62652676900000870  20.94745906640000044 19.670525000000001 0.97999999999999998 0.98471948846299995 0.006824450978970001   5.1550109770299999 5.171 1 0 0 0 
254 J220008.66+001744.6 330.03611357799996995   0.29580363277100002 19.267852999999999 0.94051551792599997 0.99330464878600000 0.00669535121394       4.8338495584599999 4.770 1 0 0 0 
255 J135826.88+055040.6 209.61172104799999261   5.84455128875999907 20.022665000000000 0.82959612193100007 0.85186284644400001 0.144908453628         5.2768010250100001       0 0 0 1 
256 J140404.66+031403.3 211.01937666099999547   3.23441266239000003 19.313828000000001 0.99315057999599998 1.00000000000000000 0.0                    4.9120037223099997 4.900 1 0 0 0 
257 J164053.37+684624.3 250.22246250500000997  68.77340225000000373 19.698847000000001 0.96995205386000005 0.99303096421500003 0.00363570245156       5.1180273142399999       0 0 0 1 
258 J165641.84+693358.1 254.17564263400001323  69.56601488449999238 19.711220000000001 0.96662836543399999 0.96990049358399999 0.0300995064161        5.1658699075199994       0 0 0 1 
259 J163443.87+673428.7 248.68301645200000394  67.57470555929999989 19.329317000000000 0.81855035081200000 0.93384800262000001 0.0661519973803        4.8518830519199998       0 0 0 1 
260 J140319.12+090250.7 210.82971535299998322   9.04750212921000063 20.348904000000001 0.93589071367400001 0.95590510191500000 0.0268286691667        5.8870720952400006 5.860 1 0 0 0 
261 J162315.27+470559.9 245.81363654500000848  47.09995707990000113 19.085660000000001 0.96659490933100001 0.97105291486000000 0.025613751806200003   5.1443423595999995 5.130 1 0 0 0 
262 J162623.37+484136.7 246.59742912999999476  48.69345490330000104 18.678539999999998 0.93277538647400005 0.99640594317499998 0.000260723491775      4.8237278749400003 4.843 1 0 0 0 
263 J003125.89+071037.1   7.85781392404999846   7.17692601575000033 20.211340000000000 0.89619605409999992 0.97533243973899997 0.0246675602614        5.2038450060599999 5.330 1 0 0 0 
264 J092847.02-022656.6 142.19601356799998371  -2.44915197002999996 20.057385999999997 0.83178239392900000 0.88151784960099999 0.11514881706499999    5.0544594558400000       0 0 0 1 
265 J090630.77+693030.6 136.62810433900000362  69.50857046510000714 19.883904000000001 0.86322615522999990 0.86990003157800000 0.130099968422         5.4631133333300008 5.470 1 0 0 0 
266 J135249.81-031353.9 208.20756089799999700  -3.23175007583999996 19.556967000000000 0.94999999999999996 0.97575916329400003 0.0209075033728        4.9315362989999993 4.748 1 0 0 0 
267 J165902.12+270935.0 254.75881545499998992  27.15975113480000047 18.904842000000002 0.94999999999999996 0.96166573594299998 0.036959891345300006   5.1721818417000005 5.312 1 0 0 0 
268 J183435.04+395346.3 278.64587616599999365  39.89591278620000026 20.034945999999998 0.86298567700700002 0.88350371848100007 0.116496281519         5.2160460703500000       0 0 0 1 
269 J131546.18+694215.0 198.94223521700001811  69.70429123819999973 19.861498000000001 0.91306580700399997 0.93640304068299995 0.0635969593172        5.0894099857099997       0 0 0 1 
270 J164417.01+161205.3 251.07093874200000982  16.20164959390000092 20.134740000000001 0.95663798211899997 0.97937907297100002 0.0206209270288        4.9486203291400006       0 0 0 1 
271 J002613.03-153807.1   6.55452780388000011 -15.63506612229999959 20.025981999999999 0.89287354215800008 0.90499030734599994 0.0885521796645        5.2961706816699996       0 0 0 1 
272 J002815.03-175320.9   7.06269079193999882 -17.88922037229999873 20.338273999999998 0.86168539113299991 0.96161031485000004 0.0383896851496        5.1069879715900006       0 0 0 1 
273 J003525.26+004002.7   8.85539029637999953   0.66743593740300000 19.744406000000001 0.91345779239799996 0.99436250681600002 0.00563749318419       4.8497077137400000 4.755 1 0 0 0 
274 J134704.45-161528.1 206.76847946999998840 -16.25789237969999945 20.398976999999999 0.90173130326200002 0.97243538033200005 0.027564619667799998   4.9979860056199996       0 0 0 1 
275 J152330.66+293539.1 230.87773840299999506  29.59435350369999895 20.198616000000001 0.82961254064700007 0.84294587397999998 0.11416862215500001    5.7181249999999997 5.730 0 1 1 0 
276 J085617.09+465959.9 134.07139458000000332  47.00000580149999507 20.464237000000001 0.82241885960399996 0.84609870191100001 0.153901298089         5.2862171077800015       0 0 0 1 
277 J031653.00+040551.5  49.22088889149999602   4.09798463884999986 20.147690000000001 0.96809987014099996 0.98933408594299999 0.0106659140566        4.8284560518999999       0 0 0 1 
278 J172345.99+710124.5 260.94153023100000155  71.02341589719999604 19.835498999999999 0.92598153702300001 0.94971059196100005 0.050289408039         4.9785153305999996       0 0 0 1 
279 J233853.32-183149.5 354.72209184000001869 -18.53028635000000079 20.359185999999998 0.79615297684800002 0.81959083045300007 0.11406507293          5.6635733333300005       0 0 0 1 
280 J235923.11-130503.7 359.84642878800002563 -13.08439529009999980 19.313616000000000 0.89952962562099992 0.91648159607900004 0.0835184039213        5.4352936666699998       0 0 0 1 
281 J015533.26+041506.5  28.88865290110000217   4.25186558641999746 19.616747000000000 0.82338740922900011 0.90490494783099995 0.09509505216900001    5.0660634477300004 5.370 1 0 0 0 
282 J235700.43+054848.7 359.25154141199999458   5.81387327794999997 19.898299999999999 0.81651043400099987 0.82651043400099988 0.173489565999         5.0960079028199994       0 0 0 1 
283 J124515.44+382248.1 191.31442658099999221  38.37985907199999502 19.608229000000001 0.93295813981200004 0.96640594317499995 0.0277695928723        4.9341652934900004 4.940 1 0 0 0 
284 J155700.14+101842.3 239.25069574099998704  10.31160228509999932 19.708130000000001 0.86392943934599997 0.96461485026000005 0.0325554222487        4.8598547782499999 4.829 1 0 0 0 
285 J121819.06-294013.9 184.57931091000000379 -29.67020307730000184 20.091898000000000 0.50234715346000003 0.57839646620499996 0.384952019064         5.6982966666699992       0 0 0 1 
286 J014905.65-183635.4  27.27354841210000203 -18.60989033450000107 20.074920000000002 0.90290864482400002 0.92581368641499995 0.07418631358519999    5.0124261090800015       0 0 0 1 
287 J095712.19+101617.6 149.30084581500000240  10.27180951769999950 20.407506999999999 0.93663798211899996 0.95730405332199997 0.04269594667769999    5.1185580277999998 5.140 1 0 0 0 
288 J115424.72+134146.3 178.60309071099999301  13.69601995980000098 20.157360000000001 0.84416523533499999 0.94364378699999996 0.0530228796669        4.9897269812800005 5.005 1 0 0 0 
289 J225246.44+142525.9 343.19350909400003502  14.42384493049999961 19.573737999999999 0.89541818721499999 0.95209667418400001 0.04790332581640002    4.9451465574300002 4.805 1 0 0 0 
290 J142728.57-230014.2 216.86882781599999248 -23.00412207510000329 19.596620000000001 0.47132559307299998 0.73555967942800005 0.224950953275         5.7870416666699995       0 0 0 1 
291 J085428.45-112804.3 133.61823443800000177 -11.46787209440000055 19.989397000000000 0.89297992869900000 0.89982934870400000 0.100170651296         5.2203666502999999       0 0 0 1 
292 J085742.19-125338.0 134.42532202500001404 -12.89411110789999881 20.143079999999998 0.89289436452700000 0.90825119023400003 0.09174880976569999    5.2949618423100002       0 0 0 1 
293 J085936.04-120344.7 134.90034644899998284 -12.06279216170000090 20.168458999999999 0.83632488702600005 0.84949985298999997 0.15050014701          5.2078337359900004       0 0 0 1 
294 J115040.78+071326.5 177.67017527099997665   7.22365542541000050 20.031815999999999 0.92561273549400003 0.98331892908300000 0.016681070917200003   4.8255412508899997       0 0 0 1 
295 J162331.83+311200.5 245.88254446900000971  31.20013974540000135 20.096595999999998 0.97330468052999997 0.97999999999999998 0.013333333333299998   6.0978866666699991 6.220 1 0 0 0 
296 J102443.12-033430.6 156.17950586399999224  -3.57505978459000007 19.841494000000001 0.89298682435900001 0.89333333333299991 0.103870644272         5.1916136766700003       0 0 0 1 
297 J103137.69-023935.8 157.90701699400000280  -2.65990823870999993 20.310637000000000 0.94207063070300001 0.96529814903000000 0.0235391007527        5.8878275000000002 5.880 1 0 0 0 
298 J073652.23+381929.2 114.21787053299999570  38.32434307079999769 20.250375999999999 0.84635357157399993 0.86302023823999996 0.13697976175999999    5.2048202026599997       0 0 0 1 
299 J105500.87-212043.2 163.75381368600000087 -21.34528637269999862 20.101407999999999 0.83605767463300007 0.84307805995399998 0.15379150455600002    5.5123683333300004       0 0 0 1 
300 J182756.50+705659.6 276.98532094000000825  70.94991499729999873 19.687881000000001 0.97569239714400002 0.99333333333300000 0.0033333333333300003  5.0273421133099996       0 0 0 1 
301 J000851.41+361613.5   2.21427862264999975  36.27045236080000024 19.480931999999999 0.98603890611800005 1.00000000000000000 0.0                    5.0633403882199994 5.170 1 0 0 0 
302 J125051.89+313022.9 192.71633948799998848  31.50606522420000033 19.914304999999999 0.95326612954800005 0.97642022347199997 0.020246443194999998   6.0383386666699996 6.130 1 0 0 0 
303 J124942.11+334954.0 192.42554103200001236  33.83162364390000221 19.026226000000001 0.97602451787699995 0.99666666666699999 0.0033333333333300003  4.8780482832100001 4.897 1 0 0 0 
304 J114542.65-052329.6 176.42782349400002317  -5.39157942924000011 20.283709999999999 0.94309324264500005 0.97263873472899998 0.0273612652705        5.0184864116900005       0 0 0 1 
305 J103102.60+565351.4 157.76132844299999647  56.89762357310000596 20.175453000000001 0.90901046946499997 0.97473075991900004 0.025269240081000004   4.8909912670399995       0 0 0 1 
306 J105036.43+580424.7 162.65196437099999116  58.07351384909999581 20.008924000000000 0.90333333333300003 0.91333333333300004 0.0801046334055        5.0736313878999999 5.155 1 0 0 0 
307 J013148.32-194755.2  22.95129384630000047 -19.79880108969999952 20.185045000000002 0.41634369434100010 0.44367035692000001 0.457228953544         5.6428383333300003       0 0 1 0 
308 J112737.50-253017.6 171.90583371599998941 -25.50490991260000229 20.456582999999998 0.93199815058600000 0.97665226241600001 0.0233477375839        5.0245932383299996       0 0 0 1 
309 J081053.63+745448.9 122.72363643100000274  74.91363136840000436 20.273664000000000 0.93997131545299994 0.95702072169899999 0.0396459449678        5.1161693431400002       0 0 0 1 
310 J075113.19+755620.7 117.80494239600000128  75.93926320010000097 20.077909999999999 0.80560317283200000 0.81289760004800005 0.187102399952         5.4238358742899999       0 0 0 1 
311 J073443.80+771512.9 113.68254896299998791  77.25351739420000285 20.259148000000000 0.94613653370499995 0.95981637601199998 0.036850290654300004   5.0268357770999996       0 0 0 1 
312 J221643.99+001347.5 334.18339215200001036   0.23004265445800001 20.285543000000001 0.86895444660200005 0.94174479839500003 0.058255201605500004   5.0164722401799997 5.010 1 0 0 0 
313 J000425.84-211054.2   1.10781015845999997 -21.18168074099999743 19.696507999999998 0.91770162515300002 0.97638021745100001 0.023619782549400004   5.0068092609900008 5.090 0 0 1 0 
314 J113308.73+160357.4 173.28659751400002165  16.06550777910000249 19.928984000000000 0.82849635717700010 0.87242647979800003 0.120906853535         5.5994047619000007 5.610 1 0 0 0 
315 J011546.22-025312.1  18.94279662210000126  -2.88673464397000012 19.826763000000000 0.87121792206699999 0.96258282162200004 0.0374171783778        4.8938604498100000 5.070 1 0 0 0 
316 J133120.17+085625.3 202.83422651400002223   8.94084802487000019 20.114380000000001 0.43973884897400001 0.46474512793099998 0.515562403318         5.6158400000000004       0 0 0 1 
317 J134105.85+745108.3 205.27305611099998828  74.85222670560000324 20.486584000000001 0.80529099023300010 0.86674468427599993 0.133255315724         5.1190872048800005       0 0 0 1 
318 J140531.13+735243.8 211.37979109700000890  73.87881820140000855 19.817617000000002 0.60892359180400002 0.61503294503499994 0.325258995512         6.0856683333300010       0 1 0 1 
319 J114931.25+053734.1 177.37993651299998987   5.62623029469000002 19.255663000000002 0.86978948353899999 0.90396984059899999 0.0960301594014        5.1512038333300003       0 0 0 1 
320 J140548.02-253859.6 211.45059328900001105 -25.64971325139999792 19.855311999999998 0.80981494445299995 0.81314827778600007 0.186851722214         5.3773615669599995       0 0 0 1 
321 J155319.11+325957.5 238.32964424700000450  32.99926804909999589 20.170425000000002 0.97545955475500001 0.99666666666699999 0.0033333333333300003  4.8136633841800007 4.785 1 0 0 0 
322 J112844.11+395336.2 172.18385126799995533  39.89338976949999704 19.994754999999998 0.92827525077100004 0.98316220498899998 0.0168377950105        4.8047239509900006 4.710 1 0 0 0 
323 J014837.66+060020.3  27.15681833560000058   6.00554730935999981 19.547922000000000 0.60561529308999995 0.73985716912400012 0.18282831788400009    5.9030449999999997 5.923 1 0 0 0 
324 J122546.48+303345.6 186.44367958799998064  30.56267400920000199 19.839810999999997 0.97998559574900002 0.99998559574900003 1.44042505477e-05      4.8697312184300001 4.870 1 0 0 0 
325 J155937.77+155604.7 239.90743470099997126  15.93476185779999987 20.381450000000001 0.82138020234099995 0.89563747545300010 0.10108234212000004    5.1207436688099994       0 0 0 1 
326 J065630.21+785748.2 104.12465896700000201  78.96332474929999989 20.170673000000001 0.87647683732700010 0.88647683732700000 0.113523162673         5.3734117572000004       0 0 0 1 
327 J235111.21-160511.9 357.79727261199997201 -16.08671683869999924 20.132925000000000 0.85284485761000006 0.87275749147199999 0.1240138086           5.2786951158499997       0 0 0 1 
328 J131440.42+543237.5 198.66833580499999812  54.54371226880000023 19.893851999999999 0.84967394628699999 0.85985669962400002 0.133581267115         5.5241566666699997 5.510 1 0 0 0 
329 J210351.63-062743.2 315.96497858099996847  -6.46214472977000032 20.486107000000001 0.82898101766800003 0.88072627185299990 0.119273728147         5.3653603483400003       0 0 0 1 
330 J000503.75+214506.3   1.26560826827000006  21.75171155090000141 19.858969000000002 0.97333333333299998 0.98643462772199997 0.0135653722778        5.1392519839800004       0 0 0 1 
331 J140650.80+775743.6 211.71193931999999904  77.96216764369999908 19.721363000000000 0.95330464878599996 0.98997131545299999 0.010028684547299998   4.9760276383399997       0 0 0 1 
332 J013425.74+311025.7  23.60746160389999915  31.17331704119999713 20.112304999999999 0.83961031029300004 0.90665226241600005 0.0900144042505        5.0272317633199997       0 0 0 1 
333 J153422.71+571140.6 233.59480314099997145  57.19459465890000160 20.057430000000000 0.85143839098800000 0.94018251104100004 0.0567382409502        4.8101783740499995 4.820 1 0 0 0 
334 J103027.08+052454.6 157.61289854899999341   5.41529889219000005 20.224094000000001 0.92304701108400000 0.95142257841800004 0.0219290788432        6.0718083333300008 6.280 1 0 0 0 
335 J102833.43+074619.1 157.13942922499998645   7.77191187008999940 20.032948000000001 0.97999999999999998 0.99310129438899997 0.006898705611170001   5.0726225901099999 5.150 1 0 0 0 
336 J103017.62+075204.5 157.57350463399998830   7.86797702440000091 19.900217000000001 0.80244678423700000 0.83231013249200003 0.167689867508         5.4279671666699993       0 0 0 1 
337 J114013.53-210036.4 175.05654269799998701 -21.01059187330000100 19.712911999999999 0.91325962734199995 0.91993350369000004 0.0800664963105        5.1912920431099998       0 0 0 1 
338 J141327.10-223342.7 213.36298483099997725 -22.56174100280000161 19.669846000000000 0.97446642476500001 0.98180992760899999 0.00337163456642       5.9094976190499997 5.880 1 0 0 0 
339 J081548.72+542424.1 123.95307002200000568  54.40674361819999660 20.019990000000000 0.46308983199300002 0.47565535521199998 0.4386738629950001     5.7030041666699995       0 0 0 1 
340 J233915.14-122221.5 354.81314287399999330 -12.37258369839999972 20.178170999999999 0.45961786858699999 0.73283617972600001 0.180776364312         5.7560199999999995       0 0 0 1 
341 J101541.75-073446.1 153.92414544600001136  -7.57958387836000114 19.673876000000000 0.45490851874799998 0.48163548761800001 0.48370380048600004    5.6172050000000002       0 0 0 1 
342 J102332.10+633507.4 155.88369817599999578  63.58557651029999391 19.467810000000000 0.94799641676000002 0.99105340433000000 0.008946595669660001   4.8644974061299999 4.876 1 0 0 0 
343 J233048.77+292301.0 352.70332504499998549  29.38361917780000354 19.695855999999999 0.85963691193399994 0.97235096728100001 0.0276490327193        4.8418212705699997 4.790 1 0 0 0 
344 J232939.29+300351.0 352.41375432099999898  30.06410719460000180 19.185454999999997 0.92879851097099997 0.97956612488799999 0.0204338751121        4.9404854495899997 5.240 1 0 0 0 
345 J015306.53+410455.8  28.27727271300000211  41.08207029049999903 19.942398000000001 0.84444123588800002 0.91275057042700003 0.0839160962401        4.8496089442399999       0 0 0 1 
346 J001040.04+115822.5   2.66682404232000003  11.97316656509999966 20.251760000000001 0.80332612365300005 0.82658939372600004 0.17341060627399998    5.2181376858800004       0 0 0 1 
347 J015905.76+125317.5  29.77390305800000192  12.88821343240000061 20.273579000000002 0.90902573047699997 0.96205637419699996 0.0379436258035        5.0003055161500001       0 0 0 1 
348 J205637.00-253153.9 314.15412903399999323 -25.53117251769999996 20.475839999999998 0.93532186723400002 0.96954210395200002 0.0304578960484        5.0327990017099999       0 0 0 1 
349 J121311.81-124603.3 183.29920010000000730 -12.76763204819999942 19.543361999999998 0.76892856219500005 0.78092824755400003 0.209295720858         5.8592356666699992 5.860 1 0 0 0 
350 J011416.48-255519.4  18.56857425079999757 -25.92236340039999831 19.601808999999999 0.94326623737199999 0.94326623737199999 0.0567337626284        5.2338161369099998       0 0 0 1 
351 J145927.72+810226.3 224.86524530000002642  81.04061560770000483 20.070864000000000 0.87288135697500002 0.92089928461500004 0.0791007153852        4.8920019737900002       0 0 0 1 
352 J030636.90-122242.3  46.65382276479999746 -12.37845428550000015 19.572613000000000 0.98298682435899998 1.00000000000000000 0.0                    5.0252903373100004       0 0 0 1 
353 J140808.68-161201.3 212.03605425300000320 -16.20028242729999945 19.641286999999998 0.80597436706699999 0.81298754270800000 0.18701245729200008    5.4939251666699995       0 0 0 1 
354 J233548.40+053101.0 353.95158199300004753   5.51703951544000049 19.913187000000001 0.81956041776999999 0.85784353477300002 0.142156465227         5.2408340095800003       0 0 0 1 
355 J154552.10+602824.2 236.46701237599998535  60.47330522600000080 18.843109999999999 0.91161695029300005 0.94655465042200004 0.049156638670300006   5.8280691666699997 5.780 1 0 0 0 
356 J145252.42+163357.6 223.21892342900002859  16.56591760959999959 20.050829000000000 0.80576926892599998 0.85141450261300000 0.145356684324         5.2406146478099993       0 0 0 1 
357 J161537.08+375833.8 243.90460860900000739  37.97612815589999968 20.374751999999997 0.81845538767600001 0.93501047177499996 0.0649895282247        4.9669060511099996       0 0 0 1 
358 J023848.95-242150.4  39.70397993729999797 -24.36413557019999843 20.396650000000001 0.86478165898499992 0.91878137430399998 0.0812186256958        5.0476294687199994       0 0 0 1 
359 J095914.44-032601.7 149.81014752299998349  -3.43385212294000031 19.396622000000001 0.90000000000000002 0.91666666666700003 0.08333333333330001    5.1484953593200000       0 0 0 1 
360 J001912.09+043550.8   4.80056111220000048   4.59760135683000026 20.393507000000000 0.95858527955700001 0.98953744034100000 0.0104625596594        5.0535999635000000       0 0 0 1 
361 J184520.67+534547.1 281.33615072700001747  53.76312522029999741 20.250488000000001 0.75096281650900010 0.86281594412899998 0.0353940261446        6.1007683333300005       0 0 0 1 
362 J082940.78+105356.6 127.41993001799998808  10.89895703440000041 20.486660000000001 0.81026731928700002 0.89886271960300002 0.0978039470635        4.8884044899200001       0 0 0 1 
363 J111358.30+025333.9 168.49304893900000479   2.89270124713999977 19.767648999999999 0.95226512186400003 0.98663798211900000 0.0133620178806        4.8789303525500003 4.867 1 0 0 0 
364 J210542.78-290114.1 316.42819714600000225 -29.02060375559999983 19.858404000000000 0.80290669936699999 0.81946287524399997 0.180537124756         5.4795226666699985       0 0 0 1 
365 J145212.89+023527.2 223.05361969999995608   2.59065242924999994 20.303352000000000 0.91853027776999996 0.94913427305200004 0.0480143851594        4.9691844470700000 4.896 1 0 0 0 
366 J022615.25-273019.4  36.56364908649999990 -27.50524156530000042 20.158403000000000 0.41321792022900000 0.41488365617200001 0.444236976889         6.1944088095200005       0 0 1 0 
367 J081333.31+350810.7 123.38886668200001395  35.13632434929999704 19.148335999999997 0.97630576945100001 0.99111028395500000 0.008889716045000001   4.9320338791900005 4.920 1 0 0 0 
368 J022112.61-034252.2  35.30259228119999904  -3.71452935924000016 19.602733999999998 0.93580606372899999 0.98333333333299999 0.0166666666667        5.0268864500500001 5.011 1 0 0 0 
369 J124327.48-195907.9 190.86455399900000884 -19.98567068919999912 19.771616000000002 0.82852078484000002 0.83852078483999992 0.121773468409         5.7364180952400003       0 0 0 1 
370 J112143.62-071839.4 170.43184132100000738  -7.31103686868999958 19.925405999999999 0.85246189232299996 0.89646929175699996 0.0576448268066        5.7757597619000007 5.710 1 0 0 0 
371 J005058.45+343700.1  12.74350483089999919  34.61666997500000065 20.472030000000000 0.43437735401999994 0.44437735401999989 0.43581394859899997    5.8952714285700001       0 0 0 1 
372 J004942.90+361113.0  12.42859108960000114  36.18696551960000107 20.304466000000001 0.75547413032900002 0.80523643446000015 0.109247553329         5.8468550000000015       0 0 0 1 
373 J005808.24+370102.9  14.53437699349999868  37.01743277110000463 19.565395000000002 0.42280162564000001 0.58722896034299998 0.27589129661999995    5.8302350000000001       0 0 0 1 
374 J005429.65+364759.2  13.62361848719999990  36.79972768849999909 20.413582000000002 0.79163615342299998 0.83549556586799989 0.105576522843         5.8609980952400003       0 0 0 1 
375 J152404.21+134417.1 231.01761180599999079  13.73820684720000074 19.494223000000002 0.98937223945099995 0.99666666666699999 0.0033333333333300003  4.8305210124800002 4.792 1 0 0 0 
376 J120055.61+181733.0 180.23174948499999459  18.29248363720000015 19.603500000000000 0.98930698205199996 1.00000000000000000 0.0                    4.9409541162500004 4.984 1 0 0 0 
377 J214455.37-080405.4 326.23068701099998634  -8.06806475563999648 19.401482000000001 0.90594496417100001 0.93950723756400001 0.0604927624363        5.0532044061499999       0 0 0 1 
378 J103418.64+203259.8 158.57767335799999842  20.55003549170000099 19.874592000000000 0.98547956587899999 0.99666666666699999 0.0033333333333300003  4.9981648751899996 5.010 1 0 0 0 
379 J161016.70+411753.5 242.56966690299998390  41.29828135679999690 20.165085000000001 0.97952938743300000 0.99266741927699997 0.00733258072325       4.9838097911199997 5.005 1 0 0 0 
380 J093523.35-020754.3 143.84710661200000459  -2.13175204570999988 20.357623999999998 0.92969302450500002 0.94112068427700002 0.058879315723         5.2426801596599999 5.320 1 0 0 0 
381 J094146.26-011748.6 145.44232995900000560  -1.29670660590999987 19.822151000000002 0.85261163083800007 0.92248832870499997 0.0775116712949        4.9232929296599997       0 0 0 1 
382 J015445.81-140604.2  28.69097811719999669 -14.10105929420000059 20.083250000000000 0.53277566250200004 0.59823620747000006 0.34858207034999994    5.6179983333300010       0 0 0 1 
383 J133028.23+622412.4 202.61776266999999052  62.40341384970000149 20.067024000000000 0.81639634047099996 0.84795784480000003 0.1520421552           5.4822666666699993       0 0 0 1 
384 J003725.73-080707.8   9.35734424488000016  -8.11904744017000013 20.029050000000002 0.78455449729799998 0.82300907263799994 0.13623844763100001    5.8282166666699995 5.720 1 0 0 0 
385 J133326.10+201257.6 203.35869176200000652  20.21603624429999968 19.015242000000001 0.82653752422700000 0.84890214900500005 0.151097850995         5.4863898333300005       0 0 0 1 
386 J232514.24+262847.7 351.30934303199995838  26.47991436159999878 19.746186999999999 0.54558254418700003 0.76921894665900004 0.20993030917199998    5.8449448333300005 5.770 1 0 0 0 
387 J232726.87+245410.9 351.86204910800000789  24.90303097280000344 20.397022000000000 0.81877818818800008 0.91279948979900005 0.08053384353460001    5.2127343854400001       0 0 0 1 
388 J023756.40+335857.6  39.48498134449999952  33.98274386450000151 20.108221000000000 0.86944024040199996 0.90246268319500000 0.09484384067410001    5.1875928367699995       0 0 0 1 
389 J094418.13-200106.4 146.07562080499999979 -20.01850585909999936 19.080503000000000 0.84136394363299993 0.95640160779500005 0.0435983922055        4.8271822105400002 4.930 0 0 1 0 
390 J095048.59-212352.6 147.70233666699999731 -21.39823183740000090 19.653957000000002 0.84945881879300000 0.89050586829899991 0.109494131701         5.0872465466100003       0 0 0 1 
391 J094823.10-214225.6 147.09608663099999148 -21.70740563130000211 20.433295999999999 0.64270168149400009 0.66923026139700004 0.249704661723         5.6687066666699994       0 0 0 1 
392 J094710.01-225636.4 146.79150401399999737 -22.94392619360001007 20.454360000000001 0.84874475221699996 0.89209052940500011 0.107909470595         5.1067090546699996       0 0 0 1 
393 J093218.34-104552.6 143.07664208100001701 -10.76477327410000129 20.082381999999999 0.91961040222799995 0.95952303609000000 0.0404769639099        4.8488594296000000       0 0 0 1 
394 J093747.30-102517.9 144.44707455200000368 -10.42170393570000009 19.833632000000001 0.80908411474199993 0.86011960653099995 0.129880393469         5.0271699281900002       0 0 0 1 
395 J064853.70+660519.2 102.22361800000000187  66.08870859600000358 20.089216000000000 0.98330464878599999 0.99330464878600000 0.00669535121394       5.1032334277900002       0 0 0 1 
396 J120952.71+183146.8 182.46966417199999455  18.52972547499999934 19.760847000000002 0.95331894509199999 0.98976796105499998 0.0102320389445        5.1178983695999998 5.158 1 0 0 0 
397 J120852.67+211033.7 182.21943653599998925  21.17608617759999845 20.050629999999998 0.94325280581500004 0.97305724739800004 0.0267799488685        5.0173094761900003 5.060 1 0 0 0 
398 J092234.11+720309.0 140.64204965299998662  72.05247940169999765 19.725822000000001 0.80989273363199998 0.84727657919900001 0.129599354279         5.5821012596199999       0 0 0 1 
399 J130807.01-132811.3 197.02912263900000767 -13.46986869930000097 20.175410999999997 0.97660978704199997 0.99660978704199998 0.003390212958         4.8417854889000003       0 0 0 1 
400 J080715.08+132805.5 121.81298533299998610  13.46810811489999971 19.325154999999999 0.88685141945599999 0.98915169763800004 0.00751496902901       4.8274300802400001 4.870 1 0 0 0 
401 J234433.50+165316.3 356.13958034800003816  16.88793197329999884 18.726050000000001 0.93508837485999996 0.96318387104199998 0.0335183795632        4.9794680713099995 5.000 1 0 0 0 
402 J133257.45+220835.8 203.23934599200001117  22.14329564350000012 19.275763000000001 0.94530350383499995 0.96654280126199998 0.0334571987384        5.0685542000000003 5.110 1 0 0 0 
403 J132536.22+232823.5 201.40101200300000528  23.47325386880000053 20.049446000000000 0.98313617574500001 0.99998559574900003 1.44042505477e-05      4.8152846633199999 4.790 1 0 0 0 
404 J053727.11-290722.0  84.36298596500000713 -29.12237598599999799 19.945377000000001 0.49649463323999993 0.53016020285800003 0.391158377499         5.6948640476199994       0 0 1 0 
405 J015745.43+300110.6  29.43937134550000323  30.01961146239999678 19.411655000000000 0.70562006314600001 0.77182271450900009 0.136785937975         5.7359780476199997 5.740 1 0 0 0 
406 J182805.45+385828.9 277.02269039200001544  38.97482736020000260 20.090239000000000 0.88517410232800009 0.94900802818100005 0.0509919718195        4.9909171158199985       0 0 0 1 
407 J104120.87+272307.5 160.33671976799999470  27.38558911179999811 19.878457999999998 0.95947073768799995 0.99333333333300000 0.00666666666667       4.9098609713599997 4.845 1 0 0 0 
408 J143407.14+273848.7 218.52989899599998580  27.64699322270000081 20.468254000000002 0.87632803179900010 0.90753003320000003 0.08913663346680001    5.1561545034800007       0 0 0 1 
409 J012247.34+121623.8  20.69724922280000001  12.27332388190000145 19.529897999999999 0.81193611972900004 0.82247876871500003 0.143820479143         4.9462991842199999 4.790 1 0 0 0 
410 J105541.85-103007.6 163.92432179799999403 -10.50207175690000128 20.025773999999998 0.91435460148000003 0.98933408594299999 0.0106659140566        4.9931484333000000 5.040 0 0 1 0 
411 J152917.28+235611.1 232.32209585299997912  23.93630752090000158 20.246939000000001 0.80951794239600006 0.80970069573400005 0.186965970933         5.3965843333300008       0 0 0 1 
412 J091543.64+492416.7 138.93183922800000119  49.40461737270000242 19.394425999999999 0.90637214996500004 0.94391706164199995 0.056082938357600004   5.1414603645499994 5.196 1 0 0 0 
413 J063715.91+643151.1  99.31572981799999411  64.53043772140000556 20.387169000000000 0.80571827581400002 0.86077517420599992 0.126100759272         5.1331685515400007       0 0 0 1 
414 J164843.81+473517.5 252.18270703799998955  47.58817085129999924 20.192039999999999 0.92271766062799998 0.93911979118800004 0.060880208811800014   5.0988861209599996       0 0 0 1 
415 J024152.89+043553.5  40.47046450199999867   4.59822342470999956 19.720589000000000 0.99247273039600004 0.99666666666699999 0.0033333333333300003  5.0677872955599996 5.220 1 0 0 0 
416 J024601.94+035054.2  41.50813665599999780   3.84836359994000032 19.641167000000006 0.96629147314499997 0.99953744034100001 0.000462559659359      4.9034156741699997 4.960 1 0 0 0 
417 J025121.32+033317.6  42.83887639510000156   3.55483493765999992 19.272434000000001 0.94333333333299996 0.94671975918899998 0.05                   5.0387133173200001 5.000 1 0 0 0 
418 J171527.15+245607.9 258.86341702200002146  24.93595141650000002 19.901223999999999 0.77984268146699998 0.80585665580699994 0.174457244409         5.6034984999999997       0 0 0 1 
419 J060625.36-275632.0  91.60587293870000281 -27.94245788250000118 20.493260999999997 0.97241261643599997 0.99324873567899996 0.006751264321229999   5.0209499611199995       0 0 0 1 
420 J124359.84+173445.3 190.99938916099998210  17.57922474740000141 20.137480000000000 0.76096117899399995 0.82462484857600005 0.123641191364         5.6226116666699992       0 1 0 1 
421 J091112.25+255425.7 137.80103596200001448  25.90712970380000968 19.387947000000000 0.93103247343800000 0.96655338446500005 0.0320722428233        4.8697858211699998 4.805 1 0 0 0 
422 J105803.68+033930.4 164.51524469700001418   3.65853527966999970 20.124450000000000 0.40573039198200000 0.41927843250199998 0.474066509766         5.6093733333300007       0 0 0 1 
423 J081159.32+123638.1 122.99720840700000224  12.61070481189999981 20.057110000000002 0.91559845519799998 0.97628573992699996 0.0237142600726        4.8308944775100002 4.850 1 0 0 0 
424 J225944.26+093624.2 344.93444362800005365   9.60676162176000048 18.849734999999999 0.93333333333299995 0.98923218988600004 0.0107678101143        4.8103958790499997       0 0 0 1 
425 J182907.79+365333.1 277.28199751900001502  36.89238626000000210 20.487116000000000 0.84581433582399990 0.91311351399399998 0.0868864860062        5.0147887161400000       0 0 0 1 
426 J213630.46+063324.6 324.12696063800001411   6.55687862261000021 20.333248000000001 0.94629147314499995 0.97243689856200000 0.0242297681048        5.1060071972099994       0 0 0 1 
427 J085634.93+525206.3 134.14547635100001344  52.86841165529999387 19.958154999999998 0.96277538647399996 0.99206146925799998 0.00793853074207       4.8125799148699997 4.800 1 0 0 0 
428 J231738.25+224409.7 349.40937356099999533  22.73600799940000172 19.322849999999999 0.82273430598499997 0.83058011711099999 0.162753216223         5.5586454761899997 5.590 1 0 0 0 
429 J100043.77+210326.7 150.18239085799999089  21.05741969230000166 19.979279000000002 0.93326155998799998 0.95969618770999998 0.0403038122896        5.0577816982599995 5.070 1 0 0 0 
430 J230238.37-112447.2 345.65997154000001501 -11.41312164630000048 20.085379000000000 0.97601022157100004 0.99663798211900001 0.00336201788061       4.8945981246399999       0 0 0 1 
431 J103829.65-102531.5 159.62368645600000150 -10.42538815950000064 20.269182000000001 0.85959318003700003 0.90269447442499995 0.0973055255747        5.0926230665099999       0 0 0 1 
432 J151307.90-085447.2 228.28301442800000132  -8.91307449331999990 20.104524999999999 0.96629147314499997 0.97997131545299998 0.0200286845473        5.1490906173999997       0 0 0 1 
433 J120644.01-112110.8 181.68329490299998952 -11.35301341789999974 19.532233999999999 0.87305481773300009 0.92536308283099999 0.0746369171686        5.5396233333300007       0 0 0 1 
434 J120441.65-002149.7 181.17387893800000143  -0.36376297747000003 19.194601000000002 0.93544516651400000 0.98111028395500000 0.018889716044999998   4.9061070918300000 5.090 1 0 0 0 
435 J133250.07+465109.0 203.20874037499999076  46.85241206939999614 19.602804000000006 0.98270557278500004 1.00000000000000000 0.0                    4.8396451922899999 4.851 1 0 0 0 
436 J144053.64-103857.0 220.22332477099999437 -10.64899799960000060 20.385801000000001 0.86088094779699997 0.96771794317100002 0.0322820568291        4.8221476175999998       0 0 0 1 
437 J143552.33-123856.0 218.96808271300000115 -12.64897565109999888 19.412787999999999 0.91519952429899998 0.97861308249300005 0.0200568796247        4.8033561454800004 4.800 1 0 0 0 
438 J150542.94-071718.1 226.42900984499999595  -7.28845219661999977 20.288865999999999 0.97298682435899997 0.99605562158600003 0.00394437841356       5.0543463301699996 4.990 0 0 1 0 
439 J001231.99-173522.3   3.13292434000000020 -17.58948858180000130 19.728449999999999 0.44299273734500000 0.47965692254300002 0.5136764107899999     5.6070294166699997       0 0 0 1 
440 J085931.29+252019.6 134.88037568900000451  25.33877439260000131 20.048296000000001 0.99965349102599999 1.00000000000000000 0.0                    4.8194993129099997 4.780 1 0 0 0 
441 J051045.98-061217.1  77.69175983319999546  -6.20463976304000031 20.334043999999999 0.80248281522999998 0.86552909079399998 0.134470909206         4.9977031388299995       0 0 0 1 
442 J073103.11+445948.9 112.76305336299999738  44.99706743329999625 19.159184000000000 0.98947073768799998 0.99956612488800001 0.00043387511208599995 4.9481097203699997 4.980 1 0 0 0 
443 J084035.12+562420.5 130.14628617799999688  56.40559644959999730 19.824720000000006 0.90915250396799996 0.91581917063399998 0.0801433003757        5.9813873333300007 5.850 1 0 0 0 
444 J101204.31+260131.1 153.01801852500000223  26.02523564699999881 20.442758999999999 0.91512695976600000 0.97232833089100001 0.0276716691089        4.8500017327800009       0 0 0 1 
445 J114946.40+074850.7 177.44350361400000793   7.81406696141000001 20.086270000000006 0.78839854914700003 0.82964424022000005 0.16035575978          5.6442550000000002 5.660 1 0 0 0 
446 J090332.15+152959.7 135.88397005600000966  15.49991262839999884 20.383065999999999 0.69876055027899997 0.70942662148200009 0.20574194920400002    5.7515349999999996       0 0 0 1 
447 J124340.82+252923.9 190.92006878700001948  25.48990832109999971 20.270802000000000 0.91655024294999998 0.96824609313200005 0.0116675973905        5.9758959523800002 5.850 1 0 0 0 
448 J085943.27-003613.2 134.93016408299999398  -0.60363420349399999 20.436795999999998 0.95566371259700000 0.97663798211899999 0.020668541750099998   5.0658558834300003 5.030 0 0 1 0 
449 J131911.26+095051.7 199.79704886999999758   9.84763974154999921 20.203182000000002 0.83988544738999993 0.84327596423899998 0.133403817974         6.1369304761899999 6.130 1 0 0 0 
450 J131737.27+110532.9 199.40529321299999310  11.09253083449999977 19.942654000000001 0.99333333333300000 0.99666666666699999 0.0033333333333300003  4.8933238842000000 4.760 1 0 0 0 
451 J101503.22-044552.6 153.76345248299998048  -4.76452326855999964 20.050757999999998 0.98997131545299999 0.99663798211900001 0.00336201788061       4.8713660011700002       0 0 0 1 
452 J101257.74-044117.3 153.24045559900000057  -4.68821098417000037 20.019848000000000 0.98999999999999999 1.00000000000000000 0.0                    4.8574103761099998       0 0 0 1 
453 J084119.53+290504.0 130.33132067399998277  29.08455974710000191 20.421570000000006 0.86633635336899995 0.88954948345400009 0.09722181661769999    5.9278820952400002 5.960 1 0 0 0 
454 J021624.15+230409.2  34.10066366870000110  23.06929726829999794 19.612366000000002 0.95666666666699995 0.96142765977199995 0.0325455307644        5.2450731353500002 5.260 1 0 0 0 
455 J143018.24-292208.3 217.57621814200001609 -29.36866278890000004 20.317772000000001 0.81993914701500004 0.90320058602999997 0.0967994139699        4.9473230351600002       0 0 0 1 
456 J142647.22+281521.4 216.69669814900001370  28.25589939920000049 20.021560000000001 0.84851138276600002 0.95957619341800005 0.040205767419400004   4.9448300226699997       0 0 0 1 
457 J012220.30+345658.8  20.58455873040000128  34.94957800750000132 19.515612000000001 0.88763007789600001 0.98999038331400002 0.010009616685799999   4.8519937658399996 4.850 1 0 0 0 
458 J042956.17-184005.7  67.48399337859999036 -18.66829135069999879 19.988972000000000 0.79941806468999999 0.80972245923600006 0.177147105274         5.6012143548599997       0 0 0 1 
459 J145836.16+101249.5 224.65069219400001543  10.21377000100000032 19.934850000000001 0.91666666666700003 0.92275670753799999 0.0541191128059        5.8056550000000025       0 1 0 1 
460 J083832.28-044017.4 129.63459386299999210  -4.67151130801000036 19.433508000000000 0.90587969653900002 0.97099023785399996 0.0256764288128        4.8151096623300003 4.750 1 0 0 0 
461 J000754.07-031730.8   1.97531839150000010  -3.29191085769000003 19.794788000000000 0.95326622359900004 0.96993289026600005 0.0268384098063        5.1226506016400002 4.760 1 0 0 0 
462 J000825.76-062604.4   2.10741572807000033  -6.43460421921999970 20.346080000000001 0.84997122351699994 0.95333333333299997 0.0166666666667        5.8663791666699989 5.930 1 0 0 0 
463 J102623.61+254259.2 156.59841841700000487  25.71650230750000077 20.024307000000000 0.99261163083799997 0.99663798211900001 0.00336201788061       5.1964316531699986 5.250 1 0 0 0 
464 J084627.85+080051.8 131.61601003499998797   8.01436354344000002 19.843385999999999 0.89940825466199992 0.91975476363599995 0.07683828448039999    5.0132710569999999 5.000 1 0 0 0 
465 J084331.23+100343.9 130.88012622499999793  10.06219788780000002 20.119764000000000 0.48274711233399997 0.74703218790600001 0.151742299701         5.7622223333300004       0 0 0 1 
466 J053456.45+810826.3  83.73560025909999638  81.14062663079999993 19.731314000000001 0.92663798211899995 0.95330464878599996 0.0400818354541        5.1315572066800001       0 0 0 1 
467 J142634.32+204336.4 216.64303918400000271  20.72678080340000051 18.952862000000000 0.88267525019099990 0.94994312037499995 0.0500568796247        4.8770478333299998 4.820 1 0 0 0 
468 J204343.49-294946.7 310.93134406799998715 -29.83017954829999852 20.015394000000001 0.84651029566699998 0.86607642055500000 0.133923579445         5.1956906933700004       0 0 0 1 
469 J124115.44+043133.3 190.31453264400002467   4.52591815555000032 20.253112999999999 0.82471617116899998 0.88923097178999988 0.11076902820999998    5.1104934723500000       0 0 0 1 
470 J113051.42+141337.7 172.71423366900000929  14.22719895700000059 19.823156000000001 0.96956889337100005 0.98281486056699996 0.014491663302799999   5.0316388079200003       0 0 0 1 
471 J013502.93-055223.1  23.76218081739999732  -5.87311108401999959 20.279093000000000 0.87895085639199999 0.94857307235999999 0.0480935943062        4.8092817231299998       0 0 0 1 
472 J112907.23+230211.2 172.27998119400001542  23.03633605190000111 20.291760000000000 0.85544506503099993 0.94860125242100002 0.0513987475794        4.8142801389100001       0 0 0 1 
473 J102525.94-244302.2 156.35801516700001912 -24.71737216010000182 19.235779999999998 0.96630576945100000 0.98777695062199999 0.012223049378299999   4.8974837577399999       0 0 0 1 
474 J122127.81-085157.1 185.36609544999998889  -8.86584957784999972 20.262910000000002 0.80980532776700009 0.82412874180800011 0.17587125819200006    5.4610583333300005       0 0 0 1 
475 J084706.22-095904.0 131.77577412799999479  -9.98451205261000041 19.726914999999998 0.92469252226499998 0.98777695062199999 0.012223049378299999   4.8664124994900000       0 0 0 1 
476 J203115.16-060646.3 307.81308796199999733  -6.11305062427999957 20.195086000000000 0.83626800740200002 0.85293467406800005 0.147065325932         5.1970679999999998       0 0 0 1 
477 J182437.54+544122.8 276.15677011099995752  54.68961849189999924 19.282875000000001 0.97550964380600003 1.00000000000000000 0.0                    4.8757959284800005       0 0 0 1 
478 J150036.83+281603.1 225.15350599599997850  28.26751831670000215 19.473772000000000 0.89938381339700002 0.90639698903699994 0.0936030109628        5.5688438333300008 5.620 1 0 0 0 
479 J011301.62+180151.0  18.25635959219999904  18.03079368210000055 19.924064999999999 0.80653801369699996 0.81320468036400007 0.186795319636         5.4935203333300002       0 0 0 1 
480 J165042.25+161721.2 252.67605564299998377  16.28930302190000035 19.814138000000000 0.87579393661899996 0.91427715255499997 0.079056180778         5.5884447619000008 5.570 1 0 0 0 
481 J084845.06+432751.7 132.18776542300000187  43.46439496479999320 20.406979000000000 0.94583311352900001 0.96552460528899997 0.0344753947107        5.0552464374000001       0 0 0 1 
482 J112404.46+031158.1 171.01866829200000097   3.19954587628000020 19.913957999999997 0.87984362900000002 0.88607642055500002 0.11392357944499999    5.2723920000000000       0 0 0 1 
483 J185120.87+495359.9 282.83697515799997291  49.89982981260000372 20.052585999999998 0.96560779948900000 0.99642370164299998 0.00357629835729       4.9047672780100005       0 0 0 1 
484 J134243.44+583850.2 205.68111957900001130  58.64721331699999496 19.948820000000001 0.80151117747099998 0.93101627294599998 0.0689837270538        4.8436785129000004 4.855 1 0 0 0 
485 J084229.46+121851.0 130.62265966000001072  12.31401772819999962 19.932910000000000 0.81513548342999997 0.81992588065400007 0.157293523277         6.0528460714300003 6.055 1 0 0 0 
486 J170254.25+243340.6 255.72593054300000404  24.56154893510000292 20.160723000000001 0.85733179584399999 0.98260303900699997 0.0172307129782        4.8134477210600002 4.899 1 0 0 0 
487 J133918.33+260919.8 204.82667235799999617  26.15527248219999734 19.885162000000001 0.99632015769299997 0.99666666666699999 0.0                    4.8631973238899997       0 0 0 1 
488 J111356.75+291527.7 168.48625448699999652  29.25745200480000108 20.221518000000000 0.94959612193099996 0.96327596423899997 0.0334953358334        5.1084546938599997       0 0 0 1 
489 J004552.25-243058.6  11.46777747089999977 -24.51628227249999981 19.630592000000000 0.83647227260399992 0.86412552470199999 0.135874475298         4.9847610333299999       0 0 0 1 
490 J144350.66+362315.3 220.96111795400000233  36.38758800139999749 19.632386999999998 0.85314802987900007 0.86648136321199998 0.126851970121         5.1545341900800006 5.120 1 0 0 0 
491 J220136.66-172735.0 330.40271306400001095 -17.45991191090000072 19.652107000000001 0.95627708490399999 0.98418289379699997 0.0158171062034        5.1119716347300015       0 0 0 1 
492 J095207.01+433124.6 148.02907888999999386  43.52358861089999920 20.180557000000000 0.81413996985699999 0.90309044787699999 0.0969095521234        5.0253811847699996       0 0 0 1 
493 J094417.69+450800.2 146.07373147600000607  45.13333004249999902 20.159964000000002 0.96326206546699999 0.97994312037499998 0.0200568796247        4.8124598629899999 4.818 1 0 0 0 
494 J113026.43-144125.8 172.60997671499998773 -14.69053960479999965 20.120282999999997 0.84072635957200004 0.90454751552599999 0.08859931208039999    4.9545734050899997       0 0 0 1 
495 J033704.08-033017.7  54.26694798439999801  -3.50501701995999992 20.250707999999999 0.85909516298700006 0.92750508200000004 0.069453493373         4.9169055040499998       0 0 0 1 
496 J021743.58-213623.9  34.43176628049999977 -21.60670075630000042 20.011233999999998 0.83909851899200005 0.86458441828600008 0.135415581714         5.0505542855300005       0 0 0 1 
497 J082453.95+130216.7 126.22506944500000259  13.03806342630000081 19.561631999999999 0.92333333333300005 0.93809432643799995 0.0619056735615        5.1348979087200002 5.150 1 0 0 0 
498 J171101.06+064509.4 257.75445825599996397   6.75256690695999851 19.795968999999999 0.94822709236900005 0.98666666666699998 0.013333333333299998   4.8205481333400000       0 0 0 1 
499 J131814.02+341805.5 199.55845110799998565  34.30155990650000319 19.005939999999999 0.97564445100399999 0.99933408594299999 0.0006659140565869999  4.8745040166699996 4.821 1 0 0 0 
500 J053848.04-214950.3  84.69987148090000062 -21.83096439079999840 20.448877000000000 0.81756287728699994 0.92312453640799996 0.0735421302582        4.9880029313200005       0 0 0 1 
501 J092850.44-210437.3 142.21008975399999485 -21.07705765180000057 20.329982999999999 0.91777020937999998 0.97991888952700001 0.0167477771392        4.8115198625000000       0 0 0 1 
502 J134831.66+172138.8 207.13193941599999448  17.36080177219999854 19.887670000000000 0.90559301552500004 0.95603491169800003 0.04396508830180002    4.8547709274400006 4.794 1 0 0 0 
503 J134819.87+181925.9 207.08282049999999685  18.32382307580000003 19.130423999999998 0.97582607485200001 1.00000000000000000 0.0                    4.9109017065199998 4.940 1 0 0 0 
504 J045427.95-050049.5  73.61647822659999463  -5.01373652926000002 18.566467000000006 0.87470557481000011 0.97666666666699997 0.02                   4.8965333615900004 4.930 1 0 0 0 
505 J110530.95+320306.2 166.37851547200000368  32.05164361530000150 20.418136999999998 0.84799717105100003 0.90940964308200001 0.081283306643         5.0488858992400001       0 0 0 1 
506 J102942.55-090725.8 157.42739465100001439  -9.12371956016999874 19.934788000000001 0.94965349102600005 0.96833240260900000 0.028334264057200007   5.2087260550300005       0 0 0 1 
507 J111632.53-114918.5 169.13588927999998646 -11.82179839599999838 20.002098000000000 0.40622268596299999 0.41773726421700003 0.545202386891         5.6338450000000000       0 0 0 1 
508 J145950.96-181251.7 224.96237822700001630 -18.21398576829999882 20.210125000000001 0.46304061256500001 0.51082968044099997 0.459484219775         5.6268833333300003       0 1 0 1 
509 J085031.61+262955.8 132.63139178500000526  26.49841569200000180 19.814745000000002 0.81977248345999998 0.83287377784799999 0.167126222152         5.4626380000000001       0 0 0 1 
510 J085149.54+262044.4 132.95650869299998931  26.34609872940000130 20.244985999999997 0.83292505738299993 0.85915784893700009 0.140842151063         5.2721916328099994       0 0 0 1 
511 J085552.59+245858.0 133.96897057600000380  24.98285262550000141 20.050518000000000 0.85309321090100010 0.88217725961899995 0.11459392731899999    5.0988678063800004       0 0 0 1 
512 J000221.10-094349.5   0.58782669626200001  -9.73034706578999931 20.429027999999999 0.93921945131100004 0.98691364700799999 0.013086352991599999   5.0560761886699996       0 0 0 1 
513 J001714.67-100055.5   4.31113120811999995 -10.01539611519999973 19.672992999999998 0.98666666666699998 0.98999999999999999 0.01                   5.0193605263799999 5.011 1 0 0 0 
514 J065113.69+681830.8 102.80704589700000895  68.30827702029999671 20.442761999999998 0.82246144515899999 0.83904074568800002 0.157625920979         5.1526764313299998       0 0 0 1 


==> datafile9.txt <==
Title: Random Forests as a viable method to select and discover high redshift 
       quasars 
Authors: Wenzl L., Schindler J.-T., Fan X., Andika I.T., Banados E., 
    Decarli R., Jahnke K., Mazzucchelli C., Onoue M., Venemans B.P., 
    Walter F., Yang J. 
Table: List of newly discovered quasars in this work. The listed redshift is
    the result of our spectroscopic observations.
================================================================================
Byte-by-byte Description of file: datafile9.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label                Explanations
--------------------------------------------------------------------------------
   1- 19 A19    --      WISEdesignation    Name in ALLWISE catalog
  21- 32 F12.8  deg     RAdeg-PSmean       mean Right Ascension, decimal degrees (J2000), Pan-STARRS catalog
  34- 45 F12.8  deg     DEdeg-PSmean       mean Declination, decimal degrees (J2000), Pan-STARRS catalog
  47- 57 F11.8  mag     zMag               z stacked PSF magnitude in Pan-STARRS, extinction corrected
  59- 70 F12.8  mag     M1450              M1450 based on PS photometry
  72- 86 A15    --      Instrument         Telescope and Instrument used for observation
  88- 93 I6     --      Obs.date           Observation date in format YYMMDD
  95- 99 F5.3   --      z                  Observed Spectroscopic redshift
--------------------------------------------------------------------------------
J000425.84-211054.2   1.10781106 -21.18168195 19.57820624 -26.77032395 SOAR/GoodmanHTS 180604 5.090 
J001150.03-244400.1   2.95852180 -24.73338920 19.30589762 -27.45251895 SOAR/GoodmanHTS 180604 5.410 
J012947.32-295235.1  22.44703224 -29.87629848 19.51007577 -26.80463644 SOAR/GoodmanHTS 180603 4.830 
J013539.29-212628.4  23.91372940 -21.44122046 17.84342435 -28.21850479 SOAR/GoodmanHTS 180603 4.910 
J084347.77-253155.8 130.94902350 -25.53213628 18.49298484 -27.34917379 SOAR/GoodmanHTS 180404 4.720 
J085943.27-003613.2 134.93016480  -0.60363371 20.32148047 -25.78878620 SOAR/GoodmanHTS 180406 5.030 
J093032.56-221207.5 142.63570360 -22.20214902 18.09687224 -27.98936448 SOAR/GoodmanHTS 180406 4.860 
J094135.48-061547.0 145.39785000  -6.26308714 19.29794439 -26.97598817 SOAR/GoodmanHTS 180404 5.050 
J094418.13-200106.4 146.07561870 -20.01850398 19.05723975 -27.20861384 SOAR/GoodmanHTS 180604 4.930 
J095139.70-274210.7 147.91538190 -27.70348097 18.39840532 -27.63989338 SOAR/GoodmanHTS 180406 4.800 
J100451.83-091751.7 151.21592820  -9.29779768 19.22792522 -26.81030960 SOAR/GoodmanHTS 180604 4.910 
J103020.14-042105.7 157.58391400  -4.35158490 18.88467506 -27.02610394 SOAR/GoodmanHTS 180404 4.660 
J105541.85-103007.6 163.92432080 -10.50207368 19.99007524 -26.51733591 SOAR/GoodmanHTS 180406 5.040 
J110942.97-285521.0 167.42877194 -28.92231261 20.035114   -26.02474743 VLT/FORS2       210404 5.010 
J141359.37-212713.7 213.49744050 -21.45382469 20.30688036 -25.75043534 SOAR/GoodmanHTS 180406 4.920 
J142829.63-213059.9 217.12338650 -21.51677998 20.04845089 -25.97715567 SOAR/GoodmanHTS 180406 4.870 
J150542.94-071718.1 226.42900750  -7.28845091 20.16459203 -26.11565751 SOAR/GoodmanHTS 180406 4.990 
J152330.66+293539.1 230.87773840  29.59435350 20.17168355 -26.44689200 LBT/MODS        190611 5.730 
J163752.18+024158.1 249.46740590   2.69955460 19.22674035 -27.09365806 SOAR/GoodmanHTS 180602 5.760 
J232952.78-200039.1 352.46991640 -20.01088649 18.43736995 -27.82847382 SOAR/GoodmanHTS 180603 5.030 

